The Career Interests of Large Language Models

Recent advancements in Large Language Models (LLMs) have significantly extended their capabilities, evolving from basic text generation to complex, human-like interactions. In light of the possibilities that LLMs could assume significant workplace responsibilities, it becomes imminently necessary to explore LLMs' capacities as professional assistants. This study focuses on the aspect of career interests by applying the Occupation Network's Interest Profiler short form to LLMs as if they were human participants and investigates their hypothetical career interests and competence, examining how these vary with language changes and model advancements. We analyzed the answers using a general linear mixed model approach and found distinct career interest inclinations among LLMs, particularly towards the social and artistic domains. Interestingly, these preferences did not align with the occupations where LLMs exhibited higher competence. This novel approach of using psychometric instruments and sophisticated statistical tools on LLMs unveils fresh perspectives on their integration into professional environments, highlighting human-like tendencies and promoting a reevaluation of LLMs' self-perception and competency alignment in the workforce.

==> results/2.1.2_results.txt <==
Linear mixed-effects model fit by REML
  Data: part2 
    AIC   BIC logLik
  13111 13806  -6459

Random effects:
 Formula: ~1 | itemr
        (Intercept) Residual
StdDev:       0.363     0.85

Variance function:
 Structure: Different standard deviations per stratum
 Formula: ~1 | combined_factor 
 Parameter estimates:
       Realistic.gemini-pro.English    Investigative.gemini-pro.English         Artistic.gemini-pro.English 
                              1.000                               0.757                               0.594 
          Social.gemini-pro.English     Enterprising.gemini-pro.English     Conventional.gemini-pro.English 
                              0.761                               0.948                               0.808 
        Realistic.ERNIE-3.5.English     Investigative.ERNIE-3.5.English          Artistic.ERNIE-3.5.English 
                              0.474                               0.631                               0.719 
           Social.ERNIE-3.5.English      Enterprising.ERNIE-3.5.English      Conventional.ERNIE-3.5.English 
                              0.737                               0.428                               0.328 
        Realistic.spark-3.5.English     Investigative.spark-3.5.English          Artistic.spark-3.5.English 
                              0.885                               0.514                               0.418 
           Social.spark-3.5.English      Enterprising.spark-3.5.English      Conventional.spark-3.5.English 
                              0.522                               0.686                               0.465 
    Realistic.gpt-3.5-turbo.English Investigative.gpt-3.5-turbo.English      Artistic.gpt-3.5-turbo.English 
                              0.483                               0.512                               0.411 
       Social.gpt-3.5-turbo.English  Enterprising.gpt-3.5-turbo.English  Conventional.gpt-3.5-turbo.English 
                              0.297                               0.451                               0.386 
        Realistic.ERNIE-3.5.Chinese     Investigative.ERNIE-3.5.Chinese          Artistic.ERNIE-3.5.Chinese 
                              0.675                               0.284                               0.210 
           Social.ERNIE-3.5.Chinese      Enterprising.ERNIE-3.5.Chinese      Conventional.ERNIE-3.5.Chinese 
                              0.259                               0.512                               0.717 
        Realistic.spark-3.5.Chinese     Investigative.spark-3.5.Chinese          Artistic.spark-3.5.Chinese 
                              0.376                               0.434                               0.567 
           Social.spark-3.5.Chinese      Enterprising.spark-3.5.Chinese      Conventional.spark-3.5.Chinese 
                              0.565                               0.388                               0.174 
    Realistic.gpt-3.5-turbo.Chinese Investigative.gpt-3.5-turbo.Chinese      Artistic.gpt-3.5-turbo.Chinese 
                              0.633                               0.542                               0.590 
       Social.gpt-3.5-turbo.Chinese  Enterprising.gpt-3.5-turbo.Chinese  Conventional.gpt-3.5-turbo.Chinese 
                              0.603                               0.587                               0.741 
       Realistic.gemini-pro.Chinese    Investigative.gemini-pro.Chinese         Artistic.gemini-pro.Chinese 
                              0.560                               0.578                               0.530 
          Social.gemini-pro.Chinese     Enterprising.gemini-pro.Chinese     Conventional.gemini-pro.Chinese 
                              0.472                               0.592                               0.674 
Fixed effects:  holland_score ~ indicator_holland * model * language 
                                                               Value Std.Error   DF t-value p-value
(Intercept)                                                     3.58     0.121 9120   29.63  0.0000
indicator_hollandArtistic                                       0.38     0.171  432    2.26  0.0245
indicator_hollandConventional                                  -0.33     0.173  432   -1.91  0.0566
indicator_hollandEnterprising                                  -0.14     0.171  432   -0.82  0.4120
indicator_hollandInvestigative                                  0.10     0.170  432    0.62  0.5370
indicator_hollandSocial                                         0.18     0.171  432    1.05  0.2923
modelERNIE-3.5                                                 -0.01     0.172  432   -0.03  0.9768
modelgemini-pro                                                 0.01     0.170  432    0.06  0.9532
modelspark-3.5                                                 -0.29     0.168  432   -1.69  0.0912
languageEnglish                                                -0.06     0.169  432   -0.32  0.7455
indicator_hollandArtistic:modelERNIE-3.5                        0.05     0.239  432    0.21  0.8346
indicator_hollandConventional:modelERNIE-3.5                    0.39     0.244  432    1.60  0.1112
indicator_hollandEnterprising:modelERNIE-3.5                    0.45     0.241  432    1.85  0.0654
indicator_hollandInvestigative:modelERNIE-3.5                   0.27     0.239  432    1.13  0.2595
indicator_hollandSocial:modelERNIE-3.5                          0.21     0.240  432    0.88  0.3812
indicator_hollandArtistic:modelgemini-pro                       0.20     0.240  432    0.83  0.4051
indicator_hollandConventional:modelgemini-pro                   0.06     0.243  432    0.25  0.8049
indicator_hollandEnterprising:modelgemini-pro                   0.21     0.241  432    0.87  0.3831
indicator_hollandInvestigative:modelgemini-pro                  0.24     0.240  432    1.00  0.3179
indicator_hollandSocial:modelgemini-pro                         0.19     0.240  432    0.79  0.4284
indicator_hollandArtistic:modelspark-3.5                        0.85     0.239  432    3.56  0.0004
indicator_hollandConventional:modelspark-3.5                    0.22     0.238  432    0.90  0.3675
indicator_hollandEnterprising:modelspark-3.5                    0.64     0.238  432    2.69  0.0074
indicator_hollandInvestigative:modelspark-3.5                   0.80     0.238  432    3.35  0.0009
indicator_hollandSocial:modelspark-3.5                          0.56     0.239  432    2.34  0.0196
indicator_hollandArtistic:languageEnglish                      -0.08     0.239  432   -0.36  0.7218
indicator_hollandConventional:languageEnglish                   0.22     0.240  432    0.90  0.3707
indicator_hollandEnterprising:languageEnglish                  -0.12     0.239  432   -0.50  0.6156
indicator_hollandInvestigative:languageEnglish                 -0.08     0.239  432   -0.33  0.7378
indicator_hollandSocial:languageEnglish                         0.21     0.238  432    0.88  0.3782
modelERNIE-3.5:languageEnglish                                 -0.56     0.240  432   -2.34  0.0200
modelgemini-pro:languageEnglish                                -0.22     0.245  432   -0.90  0.3688
modelspark-3.5:languageEnglish                                  0.32     0.242  432    1.30  0.1930
indicator_hollandArtistic:modelERNIE-3.5:languageEnglish        0.38     0.338  432    1.14  0.2551
indicator_hollandConventional:modelERNIE-3.5:languageEnglish   -0.03     0.339  432   -0.07  0.9413
indicator_hollandEnterprising:modelERNIE-3.5:languageEnglish   -0.04     0.337  432   -0.10  0.9174
indicator_hollandInvestigative:modelERNIE-3.5:languageEnglish   0.15     0.338  432    0.44  0.6571
indicator_hollandSocial:modelERNIE-3.5:languageEnglish          0.38     0.338  432    1.13  0.2612
indicator_hollandArtistic:modelgemini-pro:languageEnglish       0.64     0.342  432    1.87  0.0617
indicator_hollandConventional:modelgemini-pro:languageEnglish  -0.55     0.345  432   -1.59  0.1117
indicator_hollandEnterprising:modelgemini-pro:languageEnglish   0.22     0.345  432    0.65  0.5146
indicator_hollandInvestigative:modelgemini-pro:languageEnglish  0.36     0.343  432    1.06  0.2882
indicator_hollandSocial:modelgemini-pro:languageEnglish         0.43     0.342  432    1.26  0.2095
indicator_hollandArtistic:modelspark-3.5:languageEnglish       -0.53     0.339  432   -1.55  0.1220
indicator_hollandConventional:modelspark-3.5:languageEnglish    0.04     0.338  432    0.12  0.9060
indicator_hollandEnterprising:modelspark-3.5:languageEnglish   -0.07     0.340  432   -0.21  0.8368
indicator_hollandInvestigative:modelspark-3.5:languageEnglish  -0.23     0.339  432   -0.66  0.5070
indicator_hollandSocial:modelspark-3.5:languageEnglish         -0.52     0.339  432   -1.53  0.1258
 Correlation: 
                                                               (Intr) indc_A indc_C indc_E indc_I indc_S mdERNIE-3.5 mdlgm-
indicator_hollandArtistic                                      -0.709                                                      
indicator_hollandConventional                                  -0.701  0.497                                               
indicator_hollandEnterprising                                  -0.710  0.503  0.497                                        
indicator_hollandInvestigative                                 -0.712  0.505  0.499  0.505                                 
indicator_hollandSocial                                        -0.709  0.503  0.497  0.503  0.505                          
modelERNIE-3.5                                                 -0.705  0.500  0.494  0.500  0.502  0.499                   
modelgemini-pro                                                -0.711  0.504  0.498  0.504  0.506  0.504  0.501            
modelspark-3.5                                                 -0.719  0.510  0.504  0.510  0.512  0.509  0.507       0.511
languageEnglish                                                -0.715  0.507  0.501  0.507  0.509  0.506  0.504       0.508
indicator_hollandArtistic:modelERNIE-3.5                        0.506 -0.713 -0.354 -0.359 -0.360 -0.358 -0.717      -0.359
indicator_hollandConventional:modelERNIE-3.5                    0.495 -0.351 -0.707 -0.351 -0.352 -0.351 -0.703      -0.352
indicator_hollandEnterprising:modelERNIE-3.5                    0.502 -0.356 -0.352 -0.708 -0.357 -0.356 -0.713      -0.357
indicator_hollandInvestigative:modelERNIE-3.5                   0.506 -0.359 -0.354 -0.359 -0.711 -0.359 -0.718      -0.360
indicator_hollandSocial:modelERNIE-3.5                          0.505 -0.358 -0.354 -0.358 -0.359 -0.712 -0.717      -0.359
indicator_hollandArtistic:modelgemini-pro                       0.504 -0.711 -0.353 -0.358 -0.359 -0.357 -0.355      -0.709
indicator_hollandConventional:modelgemini-pro                   0.498 -0.353 -0.711 -0.354 -0.355 -0.353 -0.351      -0.701
indicator_hollandEnterprising:modelgemini-pro                   0.503 -0.357 -0.352 -0.709 -0.358 -0.357 -0.355      -0.708
indicator_hollandInvestigative:modelgemini-pro                  0.504 -0.358 -0.353 -0.358 -0.708 -0.357 -0.355      -0.709
indicator_hollandSocial:modelgemini-pro                         0.505 -0.358 -0.354 -0.358 -0.359 -0.712 -0.356      -0.710
indicator_hollandArtistic:modelspark-3.5                        0.506 -0.713 -0.355 -0.359 -0.360 -0.359 -0.357      -0.360
indicator_hollandConventional:modelspark-3.5                    0.508 -0.360 -0.724 -0.360 -0.361 -0.360 -0.358      -0.361
                                                               md-3.5 lnggEn in_A:ERNIE-3.5 in_C:ERNIE-3.5 in_E:ERNIE-3.5
indicator_hollandArtistic                                                                                                
indicator_hollandConventional                                                                                            
indicator_hollandEnterprising                                                                                            
indicator_hollandInvestigative                                                                                           
indicator_hollandSocial                                                                                                  
modelERNIE-3.5                                                                                                           
modelgemini-pro                                                                                                          
modelspark-3.5                                                                                                           
languageEnglish                                                 0.514                                                    
indicator_hollandArtistic:modelERNIE-3.5                       -0.363 -0.361                                             
indicator_hollandConventional:modelERNIE-3.5                   -0.356 -0.354  0.504                                      
indicator_hollandEnterprising:modelERNIE-3.5                   -0.361 -0.359  0.511          0.501                       
indicator_hollandInvestigative:modelERNIE-3.5                  -0.364 -0.361  0.515          0.504          0.512        
indicator_hollandSocial:modelERNIE-3.5                         -0.363 -0.361  0.514          0.503          0.511        
indicator_hollandArtistic:modelgemini-pro                      -0.362 -0.360  0.506          0.250          0.253        
indicator_hollandConventional:modelgemini-pro                  -0.358 -0.356  0.252          0.502          0.250        
indicator_hollandEnterprising:modelgemini-pro                  -0.362 -0.359  0.254          0.249          0.502        
indicator_hollandInvestigative:modelgemini-pro                 -0.362 -0.360  0.255          0.250          0.253        
indicator_hollandSocial:modelgemini-pro                        -0.363 -0.361  0.255          0.250          0.253        
indicator_hollandArtistic:modelspark-3.5                       -0.704 -0.362  0.508          0.251          0.254        
indicator_hollandConventional:modelspark-3.5                   -0.706 -0.363  0.257          0.512          0.255        
                                                               in_I:ERNIE-3.5 in_S:ERNIE-3.5 in_A:- in_C:- in_E:- in_I:-
indicator_hollandArtistic                                                                                               
indicator_hollandConventional                                                                                           
indicator_hollandEnterprising                                                                                           
indicator_hollandInvestigative                                                                                          
indicator_hollandSocial                                                                                                 
modelERNIE-3.5                                                                                                          
modelgemini-pro                                                                                                         
modelspark-3.5                                                                                                          
languageEnglish                                                                                                         
indicator_hollandArtistic:modelERNIE-3.5                                                                                
indicator_hollandConventional:modelERNIE-3.5                                                                            
indicator_hollandEnterprising:modelERNIE-3.5                                                                            
indicator_hollandInvestigative:modelERNIE-3.5                                                                           
indicator_hollandSocial:modelERNIE-3.5                          0.514                                                   
indicator_hollandArtistic:modelgemini-pro                       0.255          0.255                                    
indicator_hollandConventional:modelgemini-pro                   0.252          0.252          0.497                     
indicator_hollandEnterprising:modelgemini-pro                   0.254          0.254          0.502  0.496              
indicator_hollandInvestigative:modelgemini-pro                  0.503          0.255          0.503  0.497  0.502       
indicator_hollandSocial:modelgemini-pro                         0.255          0.507          0.503  0.498  0.502  0.503
indicator_hollandArtistic:modelspark-3.5                        0.256          0.256          0.507  0.252  0.255  0.255
indicator_hollandConventional:modelspark-3.5                    0.257          0.256          0.256  0.515  0.255  0.256
                                                               in_S:- in_A:-3.5 in_C:-3.5 in_E:-3.5 in_I:-3.5 in_S:-3.5
indicator_hollandArtistic                                                                                              
indicator_hollandConventional                                                                                          
indicator_hollandEnterprising                                                                                          
indicator_hollandInvestigative                                                                                         
indicator_hollandSocial                                                                                                
modelERNIE-3.5                                                                                                         
modelgemini-pro                                                                                                        
modelspark-3.5                                                                                                         
languageEnglish                                                                                                        
indicator_hollandArtistic:modelERNIE-3.5                                                                               
indicator_hollandConventional:modelERNIE-3.5                                                                           
indicator_hollandEnterprising:modelERNIE-3.5                                                                           
indicator_hollandInvestigative:modelERNIE-3.5                                                                          
indicator_hollandSocial:modelERNIE-3.5                                                                                 
indicator_hollandArtistic:modelgemini-pro                                                                              
indicator_hollandConventional:modelgemini-pro                                                                          
indicator_hollandEnterprising:modelgemini-pro                                                                          
indicator_hollandInvestigative:modelgemini-pro                                                                         
indicator_hollandSocial:modelgemini-pro                                                                                
indicator_hollandArtistic:modelspark-3.5                        0.255                                                  
indicator_hollandConventional:modelspark-3.5                    0.256  0.497                                           
                                                               in_A:E in_C:E in_E:E in_I:E in_S:E mERNIE-3.5: mdl-:E m-3.5:
indicator_hollandArtistic                                                                                                  
indicator_hollandConventional                                                                                              
indicator_hollandEnterprising                                                                                              
indicator_hollandInvestigative                                                                                             
indicator_hollandSocial                                                                                                    
modelERNIE-3.5                                                                                                             
modelgemini-pro                                                                                                            
modelspark-3.5                                                                                                             
languageEnglish                                                                                                            
indicator_hollandArtistic:modelERNIE-3.5                                                                                   
indicator_hollandConventional:modelERNIE-3.5                                                                               
indicator_hollandEnterprising:modelERNIE-3.5                                                                               
indicator_hollandInvestigative:modelERNIE-3.5                                                                              
indicator_hollandSocial:modelERNIE-3.5                                                                                     
indicator_hollandArtistic:modelgemini-pro                                                                                  
indicator_hollandConventional:modelgemini-pro                                                                              
indicator_hollandEnterprising:modelgemini-pro                                                                              
indicator_hollandInvestigative:modelgemini-pro                                                                             
indicator_hollandSocial:modelgemini-pro                                                                                    
indicator_hollandArtistic:modelspark-3.5                                                                                   
indicator_hollandConventional:modelspark-3.5                                                                               
                                                               i_A:ERNIE-3.5: i_C:ERNIE-3.5: i_E:ERNIE-3.5: i_I:ERNIE-3.5:
indicator_hollandArtistic                                                                                                 
indicator_hollandConventional                                                                                             
indicator_hollandEnterprising                                                                                             
indicator_hollandInvestigative                                                                                            
indicator_hollandSocial                                                                                                   
modelERNIE-3.5                                                                                                            
modelgemini-pro                                                                                                           
modelspark-3.5                                                                                                            
languageEnglish                                                                                                           
indicator_hollandArtistic:modelERNIE-3.5                                                                                  
indicator_hollandConventional:modelERNIE-3.5                                                                              
indicator_hollandEnterprising:modelERNIE-3.5                                                                              
indicator_hollandInvestigative:modelERNIE-3.5                                                                             
indicator_hollandSocial:modelERNIE-3.5                                                                                    
indicator_hollandArtistic:modelgemini-pro                                                                                 
indicator_hollandConventional:modelgemini-pro                                                                             
indicator_hollandEnterprising:modelgemini-pro                                                                             
indicator_hollandInvestigative:modelgemini-pro                                                                            
indicator_hollandSocial:modelgemini-pro                                                                                   
indicator_hollandArtistic:modelspark-3.5                                                                                  
indicator_hollandConventional:modelspark-3.5                                                                              
                                                               i_S:ERNIE-3.5: i_A:-: i_C:-: i_E:-: i_I:-: i_S:-: i_A:-3.5:
indicator_hollandArtistic                                                                                                 
indicator_hollandConventional                                                                                             
indicator_hollandEnterprising                                                                                             
indicator_hollandInvestigative                                                                                            
indicator_hollandSocial                                                                                                   
modelERNIE-3.5                                                                                                            
modelgemini-pro                                                                                                           
modelspark-3.5                                                                                                            
languageEnglish                                                                                                           
indicator_hollandArtistic:modelERNIE-3.5                                                                                  
indicator_hollandConventional:modelERNIE-3.5                                                                              
indicator_hollandEnterprising:modelERNIE-3.5                                                                              
indicator_hollandInvestigative:modelERNIE-3.5                                                                             
indicator_hollandSocial:modelERNIE-3.5                                                                                    
indicator_hollandArtistic:modelgemini-pro                                                                                 
indicator_hollandConventional:modelgemini-pro                                                                             
indicator_hollandEnterprising:modelgemini-pro                                                                             
indicator_hollandInvestigative:modelgemini-pro                                                                            
indicator_hollandSocial:modelgemini-pro                                                                                   
indicator_hollandArtistic:modelspark-3.5                                                                                  
indicator_hollandConventional:modelspark-3.5                                                                              
                                                               i_C:-3.5: i_E:-3.5: i_I:-3.5:
indicator_hollandArtistic                                                                   
indicator_hollandConventional                                                               
indicator_hollandEnterprising                                                               
indicator_hollandInvestigative                                                              
indicator_hollandSocial                                                                     
modelERNIE-3.5                                                                              
modelgemini-pro                                                                             
modelspark-3.5                                                                              
languageEnglish                                                                             
indicator_hollandArtistic:modelERNIE-3.5                                                    
indicator_hollandConventional:modelERNIE-3.5                                                
indicator_hollandEnterprising:modelERNIE-3.5                                                
indicator_hollandInvestigative:modelERNIE-3.5                                               
indicator_hollandSocial:modelERNIE-3.5                                                      
indicator_hollandArtistic:modelgemini-pro                                                   
indicator_hollandConventional:modelgemini-pro                                               
indicator_hollandEnterprising:modelgemini-pro                                               
indicator_hollandInvestigative:modelgemini-pro                                              
indicator_hollandSocial:modelgemini-pro                                                     
indicator_hollandArtistic:modelspark-3.5                                                    
indicator_hollandConventional:modelspark-3.5                                                
 [ reached getOption("max.print") -- omitted 26 rows ]

Standardized Within-Group Residuals:
     Min       Q1      Med       Q3      Max 
-5.52300 -0.45020  0.00246  0.49458  6.42039 

Number of Observations: 9600
Number of Groups: 480 
                                 numDF denDF F-value p-value
(Intercept)                          1  9120   46060  <.0001
indicator_holland                    5   432      58  <.0001
model                                3   432      14  <.0001
language                             1   432      11  0.0008
indicator_holland:model             15   432       4  <.0001
indicator_holland:language           5   432       2  0.0438
model:language                       3   432      11  <.0001
indicator_holland:model:language    15   432       3  0.0003
$emmeans
model = gpt-3.5-turbo:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.56 0.0847 432     3.39     3.72
 Artistic            3.90 0.0840 432     3.73     4.07
 Conventional        3.33 0.0850 432     3.17     3.50
 Enterprising        3.36 0.0842 432     3.19     3.52
 Investigative       3.62 0.0842 432     3.46     3.79
 Social              3.84 0.0837 432     3.68     4.01

model = ERNIE-3.5:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.27 0.0849 432     3.11     3.44
 Artistic            3.86 0.0843 432     3.69     4.02
 Conventional        3.43 0.0846 432     3.26     3.59
 Enterprising        3.50 0.0836 432     3.34     3.66
 Investigative       3.68 0.0838 432     3.52     3.85
 Social              3.96 0.0845 432     3.79     4.12

model = gemini-pro:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.46 0.0882 432     3.28     3.63
 Artistic            4.32 0.0846 432     4.15     4.49
 Conventional        3.02 0.0871 432     2.85     3.19
 Enterprising        3.58 0.0879 432     3.41     3.75
 Investigative       3.94 0.0861 432     3.78     4.11
 Social              4.15 0.0855 432     3.98     4.32

model = spark-3.5:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.43 0.0862 432     3.26     3.60
 Artistic            4.36 0.0839 432     4.20     4.52
 Conventional        3.44 0.0826 432     3.28     3.60
 Enterprising        3.83 0.0846 432     3.67     4.00
 Investigative       4.18 0.0837 432     4.01     4.34
 Social              4.01 0.0844 432     3.85     4.18

Results are averaged over the levels of: language 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
model = gpt-3.5-turbo:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.343 0.119 432  -2.870  0.0490
 Realistic - Conventional        0.222 0.120 432   1.850  0.4320
 Realistic - Enterprising        0.200 0.119 432   1.680  0.5490
 Realistic - Investigative      -0.065 0.119 432  -0.540  0.9940
 Realistic - Social             -0.285 0.119 432  -2.390  0.1600
 Artistic - Conventional         0.565 0.119 432   4.730  <.0001
 Artistic - Enterprising         0.543 0.119 432   4.560  <.0001
 Artistic - Investigative        0.278 0.119 432   2.330  0.1830
 Artistic - Social               0.058 0.119 432   0.480  0.9970
 Conventional - Enterprising    -0.022 0.120 432  -0.190  1.0000
 Conventional - Investigative   -0.287 0.120 432  -2.400  0.1580
 Conventional - Social          -0.507 0.119 432  -4.250  <.0001
 Enterprising - Investigative   -0.265 0.119 432  -2.230  0.2280
 Enterprising - Social          -0.485 0.119 432  -4.090  0.0010
 Investigative - Social         -0.220 0.119 432  -1.850  0.4330

model = ERNIE-3.5:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.585 0.120 432  -4.890  <.0001
 Realistic - Conventional       -0.155 0.120 432  -1.290  0.7890
 Realistic - Enterprising       -0.227 0.119 432  -1.910  0.3980
 Realistic - Investigative      -0.410 0.119 432  -3.440  0.0080
 Realistic - Social             -0.685 0.120 432  -5.720  <.0001
 Artistic - Conventional         0.430 0.119 432   3.600  0.0050
 Artistic - Enterprising         0.358 0.119 432   3.010  0.0330
 Artistic - Investigative        0.175 0.119 432   1.470  0.6820
 Artistic - Social              -0.100 0.119 432  -0.840  0.9600
 Conventional - Enterprising    -0.072 0.119 432  -0.610  0.9900
 Conventional - Investigative   -0.255 0.119 432  -2.140  0.2680
 Conventional - Social          -0.530 0.120 432  -4.430  <.0001
 Enterprising - Investigative   -0.183 0.118 432  -1.540  0.6380
 Enterprising - Social          -0.458 0.119 432  -3.850  0.0020
 Investigative - Social         -0.275 0.119 432  -2.310  0.1920

model = gemini-pro:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.863 0.122 432  -7.060  <.0001
 Realistic - Conventional        0.437 0.124 432   3.530  0.0060
 Realistic - Enterprising       -0.122 0.124 432  -0.980  0.9230
 Realistic - Investigative      -0.488 0.123 432  -3.950  0.0010
 Realistic - Social             -0.690 0.123 432  -5.620  <.0001
 Artistic - Conventional         1.300 0.121 432  10.700  <.0001
 Artistic - Enterprising         0.740 0.122 432   6.070  <.0001
 Artistic - Investigative        0.375 0.121 432   3.110  0.0250
 Artistic - Social               0.173 0.120 432   1.430  0.7070
 Conventional - Enterprising    -0.560 0.124 432  -4.520  <.0001
 Conventional - Investigative   -0.925 0.122 432  -7.550  <.0001
 Conventional - Social          -1.127 0.122 432  -9.230  <.0001
 Enterprising - Investigative   -0.365 0.123 432  -2.970  0.0370
 Enterprising - Social          -0.568 0.123 432  -4.630  <.0001
 Investigative - Social         -0.202 0.121 432  -1.670  0.5540

model = spark-3.5:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.930 0.120 432  -7.730  <.0001
 Realistic - Conventional       -0.013 0.119 432  -0.100  1.0000
 Realistic - Enterprising       -0.405 0.121 432  -3.350  0.0110
 Realistic - Investigative      -0.747 0.120 432  -6.220  <.0001
 Realistic - Social             -0.585 0.121 432  -4.850  <.0001
 Artistic - Conventional         0.917 0.118 432   7.790  <.0001
 Artistic - Enterprising         0.525 0.119 432   4.410  <.0001
 Artistic - Investigative        0.183 0.118 432   1.540  0.6390
 Artistic - Social               0.345 0.119 432   2.900  0.0450
 Conventional - Enterprising    -0.393 0.118 432  -3.320  0.0120
 Conventional - Investigative   -0.735 0.118 432  -6.250  <.0001
 Conventional - Social          -0.572 0.118 432  -4.850  <.0001
 Enterprising - Investigative   -0.342 0.119 432  -2.880  0.0480
 Enterprising - Social          -0.180 0.119 432  -1.510  0.6610
 Investigative - Social          0.163 0.119 432   1.370  0.7470

Results are averaged over the levels of: language 
Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 6 estimates 

$emmeans
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.43 0.0430 432     3.34     3.51
 Artistic            4.11 0.0421 432     4.03     4.19
 Conventional        3.31 0.0424 432     3.22     3.39
 Enterprising        3.57 0.0425 432     3.48     3.65
 Investigative       3.86 0.0422 432     3.77     3.94
 Social              3.99 0.0423 432     3.91     4.07

Results are averaged over the levels of: model, language 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
 contrast                     estimate     SE  df t.ratio p.value
 Realistic - Artistic           -0.680 0.0602 432 -11.300  <.0001
 Realistic - Conventional        0.123 0.0604 432   2.040  0.3220
 Realistic - Enterprising       -0.139 0.0605 432  -2.290  0.1990
 Realistic - Investigative      -0.427 0.0603 432  -7.090  <.0001
 Realistic - Social             -0.561 0.0603 432  -9.310  <.0001
 Artistic - Conventional         0.803 0.0598 432  13.440  <.0001
 Artistic - Enterprising         0.541 0.0599 432   9.040  <.0001
 Artistic - Investigative        0.253 0.0596 432   4.230  <.0001
 Artistic - Social               0.119 0.0597 432   1.990  0.3500
 Conventional - Enterprising    -0.262 0.0601 432  -4.360  <.0001
 Conventional - Investigative   -0.551 0.0599 432  -9.200  <.0001
 Conventional - Social          -0.684 0.0599 432 -11.430  <.0001
 Enterprising - Investigative   -0.289 0.0599 432  -4.820  <.0001
 Enterprising - Social          -0.423 0.0600 432  -7.040  <.0001
 Investigative - Social         -0.134 0.0598 432  -2.240  0.2220

Results are averaged over the levels of: model, language 
Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 6 estimates 

 indicator_holland model         language emmean    SE  df lower.CL upper.CL
 Realistic         gpt-3.5-turbo Chinese    3.58 0.121 479     3.35     3.82
 Artistic          gpt-3.5-turbo Chinese    3.97 0.120 432     3.73     4.21
 Conventional      gpt-3.5-turbo Chinese    3.25 0.123 432     3.01     3.50
 Enterprising      gpt-3.5-turbo Chinese    3.44 0.120 432     3.21     3.68
 Investigative     gpt-3.5-turbo Chinese    3.69 0.119 432     3.46     3.92
 Social            gpt-3.5-turbo Chinese    3.76 0.120 432     3.53     4.00
 Realistic         ERNIE-3.5     Chinese    3.58 0.122 432     3.34     3.82
 Artistic          ERNIE-3.5     Chinese    4.01 0.116 432     3.79     4.24
 Conventional      ERNIE-3.5     Chinese    3.64 0.123 432     3.40     3.88
 Enterprising      ERNIE-3.5     Chinese    3.88 0.119 432     3.65     4.12
 Investigative     ERNIE-3.5     Chinese    3.95 0.116 432     3.73     4.18
 Social            ERNIE-3.5     Chinese    3.97 0.116 432     3.74     4.20
 Realistic         gemini-pro    Chinese    3.59 0.120 432     3.36     3.83
 Artistic          gemini-pro    Chinese    4.18 0.119 432     3.95     4.41
 Conventional      gemini-pro    Chinese    3.32 0.122 432     3.09     3.56
 Enterprising      gemini-pro    Chinese    3.66 0.120 432     3.43     3.90
 Investigative     gemini-pro    Chinese    3.94 0.120 432     3.70     4.18
 Social            gemini-pro    Chinese    3.96 0.118 432     3.73     4.20
 Realistic         spark-3.5     Chinese    3.30 0.117 432     3.07     3.53
 Artistic          spark-3.5     Chinese    4.53 0.120 432     4.30     4.77
 Conventional      spark-3.5     Chinese    3.18 0.115 432     2.96     3.41
 Enterprising      spark-3.5     Chinese    3.80 0.117 432     3.57     4.03
 Investigative     spark-3.5     Chinese    4.20 0.118 432     3.97     4.43
 Social            spark-3.5     Chinese    4.04 0.120 432     3.80     4.28
 Realistic         gpt-3.5-turbo English    3.53 0.118 432     3.30     3.76
 Artistic          gpt-3.5-turbo English    3.83 0.117 432     3.60     4.06
 Conventional      gpt-3.5-turbo English    3.41 0.117 432     3.18     3.65
 Enterprising      gpt-3.5-turbo English    3.27 0.118 432     3.04     3.50
 Investigative     gpt-3.5-turbo English    3.55 0.119 432     3.32     3.79
 Social            gpt-3.5-turbo English    3.92 0.116 432     3.69     4.15
 Realistic         ERNIE-3.5     English    2.96 0.118 432     2.73     3.20
 Artistic          ERNIE-3.5     English    3.70 0.123 432     3.46     3.94
 Conventional      ERNIE-3.5     English    3.21 0.117 432     2.99     3.44
 Enterprising      ERNIE-3.5     English    3.11 0.118 432     2.88     3.35
 Investigative     ERNIE-3.5     English    3.41 0.121 432     3.17     3.65
 Social            ERNIE-3.5     English    3.94 0.123 432     3.70     4.19
 Realistic         gemini-pro    English    3.32 0.130 432     3.07     3.57
 Artistic          gemini-pro    English    4.46 0.120 432     4.22     4.70
 Conventional      gemini-pro    English    2.71 0.125 432     2.47     2.96
 Enterprising      gemini-pro    English    3.49 0.128 432     3.24     3.75
 Investigative     gemini-pro    English    3.95 0.123 432     3.71     4.19
 Social            gemini-pro    English    4.33 0.124 432     4.09     4.57
 Realistic         spark-3.5     English    3.56 0.127 432     3.31     3.81
 Artistic          spark-3.5     English    4.18 0.118 432     3.95     4.42
 Conventional      spark-3.5     English    3.70 0.118 432     3.47     3.93
 Enterprising      spark-3.5     English    3.87 0.122 432     3.63     4.11
 Investigative     spark-3.5     English    4.15 0.119 432     3.92     4.39
 Social            spark-3.5     English    3.99 0.119 432     3.76     4.22

Degrees-of-freedom method: containment 
Confidence level used: 0.95 
 contrast                                                                      estimate    SE  df t.ratio p.value
 (Realistic gpt-3.5-turbo Chinese) - (Artistic gpt-3.5-turbo Chinese)            -0.385 0.171 432  -2.260  0.9850
 (Realistic gpt-3.5-turbo Chinese) - (Conventional gpt-3.5-turbo Chinese)         0.330 0.173 432   1.910  0.9990
 (Realistic gpt-3.5-turbo Chinese) - (Enterprising gpt-3.5-turbo Chinese)         0.140 0.171 432   0.820  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Investigative gpt-3.5-turbo Chinese)       -0.105 0.170 432  -0.620  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Social gpt-3.5-turbo Chinese)              -0.180 0.171 432  -1.050  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Realistic ERNIE-3.5 Chinese)                0.005 0.172 432   0.030  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Artistic ERNIE-3.5 Chinese)                -0.430 0.167 432  -2.570  0.9050
 (Realistic gpt-3.5-turbo Chinese) - (Conventional ERNIE-3.5 Chinese)            -0.055 0.172 432  -0.320  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Enterprising ERNIE-3.5 Chinese)            -0.300 0.170 432  -1.770  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Investigative ERNIE-3.5 Chinese)           -0.370 0.168 432  -2.210  0.9900
 (Realistic gpt-3.5-turbo Chinese) - (Social ERNIE-3.5 Chinese)                  -0.385 0.168 432  -2.300  0.9800
 (Realistic gpt-3.5-turbo Chinese) - (Realistic gemini-pro Chinese)              -0.010 0.170 432  -0.060  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Artistic gemini-pro Chinese)               -0.595 0.170 432  -3.500  0.2250
 (Realistic gpt-3.5-turbo Chinese) - (Conventional gemini-pro Chinese)            0.260 0.172 432   1.510  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Enterprising gemini-pro Chinese)           -0.080 0.171 432  -0.470  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Investigative gemini-pro Chinese)          -0.355 0.170 432  -2.080  0.9970
 (Realistic gpt-3.5-turbo Chinese) - (Social gemini-pro Chinese)                 -0.380 0.169 432  -2.250  0.9860
 (Realistic gpt-3.5-turbo Chinese) - (Realistic spark-3.5 Chinese)                0.285 0.168 432   1.690  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Artistic spark-3.5 Chinese)                -0.950 0.170 432  -5.580  <.0001
 (Realistic gpt-3.5-turbo Chinese) - (Conventional spark-3.5 Chinese)             0.400 0.167 432   2.390  0.9630
 (Realistic gpt-3.5-turbo Chinese) - (Enterprising spark-3.5 Chinese)            -0.215 0.168 432  -1.280  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Investigative spark-3.5 Chinese)           -0.615 0.169 432  -3.640  0.1550
 (Realistic gpt-3.5-turbo Chinese) - (Social spark-3.5 Chinese)                  -0.455 0.170 432  -2.670  0.8530
 (Realistic gpt-3.5-turbo Chinese) - (Realistic gpt-3.5-turbo English)            0.055 0.169 432   0.320  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Artistic gpt-3.5-turbo English)            -0.245 0.169 432  -1.450  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Conventional gpt-3.5-turbo English)         0.170 0.168 432   1.010  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Enterprising gpt-3.5-turbo English)         0.315 0.169 432   1.860  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Investigative gpt-3.5-turbo English)        0.030 0.170 432   0.180  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Social gpt-3.5-turbo English)              -0.335 0.168 432  -2.000  0.9990
 (Realistic gpt-3.5-turbo Chinese) - (Realistic ERNIE-3.5 English)                0.620 0.169 432   3.660  0.1460
 (Realistic gpt-3.5-turbo Chinese) - (Artistic ERNIE-3.5 English)                -0.115 0.172 432  -0.670  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Conventional ERNIE-3.5 English)             0.370 0.168 432   2.200  0.9900
 (Realistic gpt-3.5-turbo Chinese) - (Enterprising ERNIE-3.5 English)             0.470 0.169 432   2.780  0.7810
 (Realistic gpt-3.5-turbo Chinese) - (Investigative ERNIE-3.5 English)            0.175 0.171 432   1.020  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Social ERNIE-3.5 English)                  -0.360 0.173 432  -2.090  0.9960
 (Realistic gpt-3.5-turbo Chinese) - (Realistic gemini-pro English)               0.265 0.177 432   1.490  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Artistic gemini-pro English)               -0.875 0.171 432  -5.130  <.0001
 (Realistic gpt-3.5-turbo Chinese) - (Conventional gemini-pro English)            0.870 0.174 432   5.010  0.0010
 (Realistic gpt-3.5-turbo Chinese) - (Enterprising gemini-pro English)            0.090 0.176 432   0.510  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Investigative gemini-pro English)          -0.365 0.173 432  -2.110  0.9960
 (Realistic gpt-3.5-turbo Chinese) - (Social gemini-pro English)                 -0.745 0.173 432  -4.310  0.0160
 (Realistic gpt-3.5-turbo Chinese) - (Realistic spark-3.5 English)                0.025 0.175 432   0.140  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Artistic spark-3.5 English)                -0.600 0.169 432  -3.560  0.1960
 (Realistic gpt-3.5-turbo Chinese) - (Conventional spark-3.5 English)            -0.115 0.169 432  -0.680  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Enterprising spark-3.5 English)            -0.285 0.172 432  -1.660  1.0000
 (Realistic gpt-3.5-turbo Chinese) - (Investigative spark-3.5 English)           -0.570 0.170 432  -3.360  0.3170
 (Realistic gpt-3.5-turbo Chinese) - (Social spark-3.5 English)                  -0.405 0.170 432  -2.390  0.9650
 (Artistic gpt-3.5-turbo Chinese) - (Conventional gpt-3.5-turbo Chinese)          0.715 0.172 432   4.150  0.0290
 (Artistic gpt-3.5-turbo Chinese) - (Enterprising gpt-3.5-turbo Chinese)          0.525 0.170 432   3.090  0.5330
 (Artistic gpt-3.5-turbo Chinese) - (Investigative gpt-3.5-turbo Chinese)         0.280 0.169 432   1.650  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Social gpt-3.5-turbo Chinese)                0.205 0.170 432   1.200  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Realistic ERNIE-3.5 Chinese)                 0.390 0.171 432   2.280  0.9830
 (Artistic gpt-3.5-turbo Chinese) - (Artistic ERNIE-3.5 Chinese)                 -0.045 0.167 432  -0.270  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Conventional ERNIE-3.5 Chinese)              0.330 0.172 432   1.920  0.9990
 (Artistic gpt-3.5-turbo Chinese) - (Enterprising ERNIE-3.5 Chinese)              0.085 0.169 432   0.500  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Investigative ERNIE-3.5 Chinese)             0.015 0.167 432   0.090  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Social ERNIE-3.5 Chinese)                    0.000 0.167 432   0.000  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Realistic gemini-pro Chinese)                0.375 0.170 432   2.210  0.9900
 (Artistic gpt-3.5-turbo Chinese) - (Artistic gemini-pro Chinese)                -0.210 0.169 432  -1.240  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Conventional gemini-pro Chinese)             0.645 0.171 432   3.770  0.1070
 (Artistic gpt-3.5-turbo Chinese) - (Enterprising gemini-pro Chinese)             0.305 0.170 432   1.790  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Investigative gemini-pro Chinese)            0.030 0.170 432   0.180  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Social gemini-pro Chinese)                   0.005 0.169 432   0.030  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Realistic spark-3.5 Chinese)                 0.670 0.168 432   3.990  0.0520
 (Artistic gpt-3.5-turbo Chinese) - (Artistic spark-3.5 Chinese)                 -0.565 0.170 432  -3.330  0.3380
 (Artistic gpt-3.5-turbo Chinese) - (Conventional spark-3.5 Chinese)              0.785 0.167 432   4.710  0.0030
 (Artistic gpt-3.5-turbo Chinese) - (Enterprising spark-3.5 Chinese)              0.170 0.168 432   1.010  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Investigative spark-3.5 Chinese)            -0.230 0.168 432  -1.370  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Social spark-3.5 Chinese)                   -0.070 0.170 432  -0.410  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Realistic gpt-3.5-turbo English)             0.440 0.169 432   2.610  0.8880
 (Artistic gpt-3.5-turbo Chinese) - (Artistic gpt-3.5-turbo English)              0.140 0.168 432   0.830  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Conventional gpt-3.5-turbo English)          0.555 0.168 432   3.310  0.3550
 (Artistic gpt-3.5-turbo Chinese) - (Enterprising gpt-3.5-turbo English)          0.700 0.168 432   4.160  0.0290
 (Artistic gpt-3.5-turbo Chinese) - (Investigative gpt-3.5-turbo English)         0.415 0.169 432   2.450  0.9470
 (Artistic gpt-3.5-turbo Chinese) - (Social gpt-3.5-turbo English)                0.050 0.167 432   0.300  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Realistic ERNIE-3.5 English)                 1.005 0.169 432   5.960  <.0001
 (Artistic gpt-3.5-turbo Chinese) - (Artistic ERNIE-3.5 English)                  0.270 0.172 432   1.570  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Conventional ERNIE-3.5 English)              0.755 0.167 432   4.510  0.0070
 (Artistic gpt-3.5-turbo Chinese) - (Enterprising ERNIE-3.5 English)              0.855 0.168 432   5.080  0.0010
 (Artistic gpt-3.5-turbo Chinese) - (Investigative ERNIE-3.5 English)             0.560 0.171 432   3.280  0.3720
 (Artistic gpt-3.5-turbo Chinese) - (Social ERNIE-3.5 English)                    0.025 0.172 432   0.150  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Realistic gemini-pro English)                0.650 0.177 432   3.680  0.1400
 (Artistic gpt-3.5-turbo Chinese) - (Artistic gemini-pro English)                -0.490 0.170 432  -2.880  0.7080
 (Artistic gpt-3.5-turbo Chinese) - (Conventional gemini-pro English)             1.255 0.173 432   7.250  <.0001
 (Artistic gpt-3.5-turbo Chinese) - (Enterprising gemini-pro English)             0.475 0.176 432   2.700  0.8350
 (Artistic gpt-3.5-turbo Chinese) - (Investigative gemini-pro English)            0.020 0.172 432   0.120  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Social gemini-pro English)                  -0.360 0.172 432  -2.090  0.9960
 (Artistic gpt-3.5-turbo Chinese) - (Realistic spark-3.5 English)                 0.410 0.174 432   2.350  0.9720
 (Artistic gpt-3.5-turbo Chinese) - (Artistic spark-3.5 English)                 -0.215 0.168 432  -1.280  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Conventional spark-3.5 English)              0.270 0.169 432   1.600  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Enterprising spark-3.5 English)              0.100 0.171 432   0.580  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Investigative spark-3.5 English)            -0.185 0.169 432  -1.090  1.0000
 (Artistic gpt-3.5-turbo Chinese) - (Social spark-3.5 English)                   -0.020 0.169 432  -0.120  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Enterprising gpt-3.5-turbo Chinese)     -0.190 0.172 432  -1.100  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Investigative gpt-3.5-turbo Chinese)    -0.435 0.172 432  -2.540  0.9190
 (Conventional gpt-3.5-turbo Chinese) - (Social gpt-3.5-turbo Chinese)           -0.510 0.172 432  -2.960  0.6430
 (Conventional gpt-3.5-turbo Chinese) - (Realistic ERNIE-3.5 Chinese)            -0.325 0.173 432  -1.880  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Artistic ERNIE-3.5 Chinese)             -0.760 0.169 432  -4.500  0.0080
 (Conventional gpt-3.5-turbo Chinese) - (Conventional ERNIE-3.5 Chinese)         -0.385 0.174 432  -2.210  0.9890
 (Conventional gpt-3.5-turbo Chinese) - (Enterprising ERNIE-3.5 Chinese)         -0.630 0.171 432  -3.680  0.1390
 (Conventional gpt-3.5-turbo Chinese) - (Investigative ERNIE-3.5 Chinese)        -0.700 0.169 432  -4.140  0.0310
 (Conventional gpt-3.5-turbo Chinese) - (Social ERNIE-3.5 Chinese)               -0.715 0.169 432  -4.230  0.0220
 (Conventional gpt-3.5-turbo Chinese) - (Realistic gemini-pro Chinese)           -0.340 0.172 432  -1.980  0.9990
 (Conventional gpt-3.5-turbo Chinese) - (Artistic gemini-pro Chinese)            -0.925 0.171 432  -5.400  <.0001
 (Conventional gpt-3.5-turbo Chinese) - (Conventional gemini-pro Chinese)        -0.070 0.173 432  -0.400  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Enterprising gemini-pro Chinese)        -0.410 0.172 432  -2.380  0.9660
 (Conventional gpt-3.5-turbo Chinese) - (Investigative gemini-pro Chinese)       -0.685 0.172 432  -3.980  0.0540
 (Conventional gpt-3.5-turbo Chinese) - (Social gemini-pro Chinese)              -0.710 0.171 432  -4.160  0.0290
 (Conventional gpt-3.5-turbo Chinese) - (Realistic spark-3.5 Chinese)            -0.045 0.170 432  -0.260  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Artistic spark-3.5 Chinese)             -1.280 0.172 432  -7.450  <.0001
 (Conventional gpt-3.5-turbo Chinese) - (Conventional spark-3.5 Chinese)          0.070 0.169 432   0.410  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Enterprising spark-3.5 Chinese)         -0.545 0.170 432  -3.210  0.4350
 (Conventional gpt-3.5-turbo Chinese) - (Investigative spark-3.5 Chinese)        -0.945 0.170 432  -5.550  <.0001
 (Conventional gpt-3.5-turbo Chinese) - (Social spark-3.5 Chinese)               -0.785 0.172 432  -4.570  0.0060
 (Conventional gpt-3.5-turbo Chinese) - (Realistic gpt-3.5-turbo English)        -0.275 0.171 432  -1.610  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Artistic gpt-3.5-turbo English)         -0.575 0.170 432  -3.380  0.3040
 (Conventional gpt-3.5-turbo Chinese) - (Conventional gpt-3.5-turbo English)     -0.160 0.170 432  -0.940  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Enterprising gpt-3.5-turbo English)     -0.015 0.171 432  -0.090  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Investigative gpt-3.5-turbo English)    -0.300 0.171 432  -1.750  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Social gpt-3.5-turbo English)           -0.665 0.169 432  -3.930  0.0650
 (Conventional gpt-3.5-turbo Chinese) - (Realistic ERNIE-3.5 English)             0.290 0.171 432   1.700  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Artistic ERNIE-3.5 English)             -0.445 0.174 432  -2.560  0.9100
 (Conventional gpt-3.5-turbo Chinese) - (Conventional ERNIE-3.5 English)          0.040 0.170 432   0.240  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Enterprising ERNIE-3.5 English)          0.140 0.170 432   0.820  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Investigative ERNIE-3.5 English)        -0.155 0.173 432  -0.900  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Social ERNIE-3.5 English)               -0.690 0.174 432  -3.960  0.0580
 (Conventional gpt-3.5-turbo Chinese) - (Realistic gemini-pro English)           -0.065 0.179 432  -0.360  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Artistic gemini-pro English)            -1.205 0.172 432  -7.000  <.0001
 (Conventional gpt-3.5-turbo Chinese) - (Conventional gemini-pro English)         0.540 0.175 432   3.080  0.5400
 (Conventional gpt-3.5-turbo Chinese) - (Enterprising gemini-pro English)        -0.240 0.178 432  -1.350  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Investigative gemini-pro English)       -0.695 0.174 432  -3.980  0.0530
 (Conventional gpt-3.5-turbo Chinese) - (Social gemini-pro English)              -1.075 0.174 432  -6.160  <.0001
 (Conventional gpt-3.5-turbo Chinese) - (Realistic spark-3.5 English)            -0.305 0.177 432  -1.730  1.0000
 (Conventional gpt-3.5-turbo Chinese) - (Artistic spark-3.5 English)             -0.930 0.170 432  -5.460  <.0001
 (Conventional gpt-3.5-turbo Chinese) - (Conventional spark-3.5 English)         -0.445 0.171 432  -2.610  0.8880
 (Conventional gpt-3.5-turbo Chinese) - (Enterprising spark-3.5 English)         -0.615 0.173 432  -3.550  0.2010
 (Conventional gpt-3.5-turbo Chinese) - (Investigative spark-3.5 English)        -0.900 0.171 432  -5.260  <.0001
 (Conventional gpt-3.5-turbo Chinese) - (Social spark-3.5 English)               -0.735 0.171 432  -4.290  0.0180
 (Enterprising gpt-3.5-turbo Chinese) - (Investigative gpt-3.5-turbo Chinese)    -0.245 0.169 432  -1.450  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Social gpt-3.5-turbo Chinese)           -0.320 0.170 432  -1.880  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Realistic ERNIE-3.5 Chinese)            -0.135 0.171 432  -0.790  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Artistic ERNIE-3.5 Chinese)             -0.570 0.167 432  -3.420  0.2760
 (Enterprising gpt-3.5-turbo Chinese) - (Conventional ERNIE-3.5 Chinese)         -0.195 0.172 432  -1.140  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Enterprising ERNIE-3.5 Chinese)         -0.440 0.169 432  -2.600  0.8900
 (Enterprising gpt-3.5-turbo Chinese) - (Investigative ERNIE-3.5 Chinese)        -0.510 0.167 432  -3.050  0.5650
 (Enterprising gpt-3.5-turbo Chinese) - (Social ERNIE-3.5 Chinese)               -0.525 0.167 432  -3.150  0.4850
 (Enterprising gpt-3.5-turbo Chinese) - (Realistic gemini-pro Chinese)           -0.150 0.170 432  -0.880  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Artistic gemini-pro Chinese)            -0.735 0.169 432  -4.340  0.0140
 (Enterprising gpt-3.5-turbo Chinese) - (Conventional gemini-pro Chinese)         0.120 0.171 432   0.700  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Enterprising gemini-pro Chinese)        -0.220 0.170 432  -1.290  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Investigative gemini-pro Chinese)       -0.495 0.170 432  -2.920  0.6810
 (Enterprising gpt-3.5-turbo Chinese) - (Social gemini-pro Chinese)              -0.520 0.169 432  -3.080  0.5370
 (Enterprising gpt-3.5-turbo Chinese) - (Realistic spark-3.5 Chinese)             0.145 0.168 432   0.860  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Artistic spark-3.5 Chinese)             -1.090 0.170 432  -6.420  <.0001
 (Enterprising gpt-3.5-turbo Chinese) - (Conventional spark-3.5 Chinese)          0.260 0.167 432   1.560  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Enterprising spark-3.5 Chinese)         -0.355 0.168 432  -2.120  0.9950
 (Enterprising gpt-3.5-turbo Chinese) - (Investigative spark-3.5 Chinese)        -0.755 0.168 432  -4.490  0.0080
 (Enterprising gpt-3.5-turbo Chinese) - (Social spark-3.5 Chinese)               -0.595 0.170 432  -3.510  0.2230
 (Enterprising gpt-3.5-turbo Chinese) - (Realistic gpt-3.5-turbo English)        -0.085 0.169 432  -0.500  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Artistic gpt-3.5-turbo English)         -0.385 0.168 432  -2.290  0.9810
 (Enterprising gpt-3.5-turbo Chinese) - (Conventional gpt-3.5-turbo English)      0.030 0.168 432   0.180  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Enterprising gpt-3.5-turbo English)      0.175 0.168 432   1.040  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Investigative gpt-3.5-turbo English)    -0.110 0.169 432  -0.650  1.0000
 (Enterprising gpt-3.5-turbo Chinese) - (Social gpt-3.5-turbo English)           -0.475 0.167 432  -2.840  0.7390
 (Enterprising gpt-3.5-turbo Chinese) - (Realistic ERNIE-3.5 English)             0.480 0.169 432   2.850  0.7360
 (Enterprising gpt-3.5-turbo Chinese) - (Artistic ERNIE-3.5 English)             -0.255 0.172 432  -1.480  1.0000
 [ reached getOption("max.print") -- omitted 962 rows ]

Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 48 estimates 
$emmeans
model = gpt-3.5-turbo, language = Chinese:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.58 0.121 479     3.35     3.82
 Artistic            3.97 0.120 432     3.73     4.21
 Conventional        3.25 0.123 432     3.01     3.50
 Enterprising        3.44 0.120 432     3.21     3.68
 Investigative       3.69 0.119 432     3.46     3.92
 Social              3.76 0.120 432     3.53     4.00

model = ERNIE-3.5, language = Chinese:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.58 0.122 432     3.34     3.82
 Artistic            4.01 0.116 432     3.79     4.24
 Conventional        3.64 0.123 432     3.40     3.88
 Enterprising        3.88 0.119 432     3.65     4.12
 Investigative       3.95 0.116 432     3.73     4.18
 Social              3.97 0.116 432     3.74     4.20

model = gemini-pro, language = Chinese:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.59 0.120 432     3.36     3.83
 Artistic            4.18 0.119 432     3.95     4.41
 Conventional        3.32 0.122 432     3.09     3.56
 Enterprising        3.66 0.120 432     3.43     3.90
 Investigative       3.94 0.120 432     3.70     4.18
 Social              3.96 0.118 432     3.73     4.20

model = spark-3.5, language = Chinese:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.30 0.117 432     3.07     3.53
 Artistic            4.53 0.120 432     4.30     4.77
 Conventional        3.18 0.115 432     2.96     3.41
 Enterprising        3.80 0.117 432     3.57     4.03
 Investigative       4.20 0.118 432     3.97     4.43
 Social              4.04 0.120 432     3.80     4.28

model = gpt-3.5-turbo, language = English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.53 0.118 432     3.30     3.76
 Artistic            3.83 0.117 432     3.60     4.06
 Conventional        3.41 0.117 432     3.18     3.65
 Enterprising        3.27 0.118 432     3.04     3.50
 Investigative       3.55 0.119 432     3.32     3.79
 Social              3.92 0.116 432     3.69     4.15

model = ERNIE-3.5, language = English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           2.96 0.118 432     2.73     3.20
 Artistic            3.70 0.123 432     3.46     3.94
 Conventional        3.21 0.117 432     2.99     3.44
 Enterprising        3.11 0.118 432     2.88     3.35
 Investigative       3.41 0.121 432     3.17     3.65
 Social              3.94 0.123 432     3.70     4.19

model = gemini-pro, language = English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.32 0.130 432     3.07     3.57
 Artistic            4.46 0.120 432     4.22     4.70
 Conventional        2.71 0.125 432     2.47     2.96
 Enterprising        3.49 0.128 432     3.24     3.75
 Investigative       3.95 0.123 432     3.71     4.19
 Social              4.33 0.124 432     4.09     4.57

model = spark-3.5, language = English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.56 0.127 432     3.31     3.81
 Artistic            4.18 0.118 432     3.95     4.42
 Conventional        3.70 0.118 432     3.47     3.93
 Enterprising        3.87 0.122 432     3.63     4.11
 Investigative       4.15 0.119 432     3.92     4.39
 Social              3.99 0.119 432     3.76     4.22

Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
model = gpt-3.5-turbo, language = Chinese:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.385 0.171 432  -2.260  0.2140
 Realistic - Conventional        0.330 0.173 432   1.910  0.3970
 Realistic - Enterprising        0.140 0.171 432   0.820  0.9640
 Realistic - Investigative      -0.105 0.170 432  -0.620  0.9900
 Realistic - Social             -0.180 0.171 432  -1.050  0.8990
 Artistic - Conventional         0.715 0.172 432   4.150  0.0010
 Artistic - Enterprising         0.525 0.170 432   3.090  0.0260
 Artistic - Investigative        0.280 0.169 432   1.650  0.5640
 Artistic - Social               0.205 0.170 432   1.200  0.8340
 Conventional - Enterprising    -0.190 0.172 432  -1.100  0.8800
 Conventional - Investigative   -0.435 0.172 432  -2.540  0.1160
 Conventional - Social          -0.510 0.172 432  -2.960  0.0380
 Enterprising - Investigative   -0.245 0.169 432  -1.450  0.6980
 Enterprising - Social          -0.320 0.170 432  -1.880  0.4150
 Investigative - Social         -0.075 0.170 432  -0.440  0.9980

model = ERNIE-3.5, language = Chinese:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.435 0.168 432  -2.590  0.1020
 Realistic - Conventional       -0.060 0.173 432  -0.350  0.9990
 Realistic - Enterprising       -0.305 0.170 432  -1.790  0.4720
 Realistic - Investigative      -0.375 0.168 432  -2.230  0.2270
 Realistic - Social             -0.390 0.168 432  -2.320  0.1880
 Artistic - Conventional         0.375 0.169 432   2.230  0.2280
 Artistic - Enterprising         0.130 0.166 432   0.780  0.9700
 Artistic - Investigative        0.060 0.164 432   0.370  0.9990
 Artistic - Social               0.045 0.164 432   0.280  1.0000
 Conventional - Enterprising    -0.245 0.171 432  -1.430  0.7060
 Conventional - Investigative   -0.315 0.169 432  -1.870  0.4250
 Conventional - Social          -0.330 0.169 432  -1.960  0.3700
 Enterprising - Investigative   -0.070 0.166 432  -0.420  0.9980
 Enterprising - Social          -0.085 0.166 432  -0.510  0.9960
 Investigative - Social         -0.015 0.164 432  -0.090  1.0000

model = gemini-pro, language = Chinese:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.585 0.169 432  -3.460  0.0080
 Realistic - Conventional        0.270 0.171 432   1.580  0.6110
 Realistic - Enterprising       -0.070 0.170 432  -0.410  0.9980
 Realistic - Investigative      -0.345 0.170 432  -2.040  0.3240
 Realistic - Social             -0.370 0.168 432  -2.200  0.2400
 Artistic - Conventional         0.855 0.170 432   5.020  <.0001
 Artistic - Enterprising         0.515 0.169 432   3.040  0.0300
 Artistic - Investigative        0.240 0.169 432   1.420  0.7150
 Artistic - Social               0.215 0.168 432   1.280  0.7960
 Conventional - Enterprising    -0.340 0.171 432  -1.990  0.3520
 Conventional - Investigative   -0.615 0.171 432  -3.600  0.0050
 Conventional - Social          -0.640 0.170 432  -3.770  0.0030
 Enterprising - Investigative   -0.275 0.170 432  -1.620  0.5860
 Enterprising - Social          -0.300 0.169 432  -1.780  0.4810
 Investigative - Social         -0.025 0.169 432  -0.150  1.0000

model = spark-3.5, language = Chinese:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -1.235 0.168 432  -7.370  <.0001
 Realistic - Conventional        0.115 0.164 432   0.700  0.9820
 Realistic - Enterprising       -0.500 0.166 432  -3.020  0.0320
 Realistic - Investigative      -0.900 0.166 432  -5.420  <.0001
 Realistic - Social             -0.740 0.167 432  -4.420  <.0001
 Artistic - Conventional         1.350 0.166 432   8.120  <.0001
 Artistic - Enterprising         0.735 0.168 432   4.390  <.0001
 Artistic - Investigative        0.335 0.168 432   1.990  0.3470
 Artistic - Social               0.495 0.169 432   2.920  0.0420
 Conventional - Enterprising    -0.615 0.164 432  -3.740  0.0030
 Conventional - Investigative   -1.015 0.165 432  -6.160  <.0001
 Conventional - Social          -0.855 0.166 432  -5.140  <.0001
 Enterprising - Investigative   -0.400 0.166 432  -2.410  0.1560
 Enterprising - Social          -0.240 0.168 432  -1.430  0.7070
 Investigative - Social          0.160 0.168 432   0.950  0.9320

model = gpt-3.5-turbo, language = English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.300 0.167 432  -1.800  0.4680
 Realistic - Conventional        0.115 0.167 432   0.690  0.9830
 Realistic - Enterprising        0.260 0.167 432   1.560  0.6290
 Realistic - Investigative      -0.025 0.168 432  -0.150  1.0000
 Realistic - Social             -0.390 0.166 432  -2.350  0.1770
 Artistic - Conventional         0.415 0.166 432   2.500  0.1260
 Artistic - Enterprising         0.560 0.167 432   3.360  0.0110
 Artistic - Investigative        0.275 0.167 432   1.650  0.5690
 Artistic - Social              -0.090 0.165 432  -0.540  0.9940
 Conventional - Enterprising     0.145 0.166 432   0.870  0.9530
 Conventional - Investigative   -0.140 0.167 432  -0.840  0.9600
 Conventional - Social          -0.505 0.165 432  -3.060  0.0280
 Enterprising - Investigative   -0.285 0.168 432  -1.700  0.5320
 Enterprising - Social          -0.650 0.166 432  -3.920  0.0010
 Investigative - Social         -0.365 0.166 432  -2.200  0.2420

model = ERNIE-3.5, language = English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.735 0.171 432  -4.310  <.0001
 Realistic - Conventional       -0.250 0.166 432  -1.510  0.6610
 Realistic - Enterprising       -0.150 0.167 432  -0.900  0.9470
 Realistic - Investigative      -0.445 0.169 432  -2.630  0.0920
 Realistic - Social             -0.980 0.171 432  -5.740  <.0001
 Artistic - Conventional         0.485 0.169 432   2.870  0.0490
 Artistic - Enterprising         0.585 0.170 432   3.440  0.0080
 Artistic - Investigative        0.290 0.172 432   1.680  0.5440
 Artistic - Social              -0.245 0.174 432  -1.410  0.7210
 Conventional - Enterprising     0.100 0.166 432   0.600  0.9910
 Conventional - Investigative   -0.195 0.168 432  -1.160  0.8550
 Conventional - Social          -0.730 0.170 432  -4.310  <.0001
 Enterprising - Investigative   -0.295 0.169 432  -1.750  0.5010
 Enterprising - Social          -0.830 0.170 432  -4.870  <.0001
 Investigative - Social         -0.535 0.173 432  -3.100  0.0250

model = gemini-pro, language = English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -1.140 0.177 432  -6.450  <.0001
 Realistic - Conventional        0.605 0.180 432   3.360  0.0110
 Realistic - Enterprising       -0.175 0.182 432  -0.960  0.9300
 Realistic - Investigative      -0.630 0.179 432  -3.520  0.0060
 Realistic - Social             -1.010 0.179 432  -5.640  <.0001
 Artistic - Conventional         1.745 0.173 432  10.070  <.0001
 Artistic - Enterprising         0.965 0.176 432   5.490  <.0001
 Artistic - Investigative        0.510 0.172 432   2.960  0.0380
 Artistic - Social               0.130 0.172 432   0.750  0.9750
 Conventional - Enterprising    -0.780 0.179 432  -4.360  <.0001
 Conventional - Investigative   -1.235 0.175 432  -7.040  <.0001
 Conventional - Social          -1.615 0.176 432  -9.200  <.0001
 Enterprising - Investigative   -0.455 0.178 432  -2.560  0.1110
 Enterprising - Social          -0.835 0.178 432  -4.690  <.0001
 Investigative - Social         -0.380 0.175 432  -2.170  0.2520

model = spark-3.5, language = English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.625 0.173 432  -3.620  0.0040
 Realistic - Conventional       -0.140 0.173 432  -0.810  0.9660
 Realistic - Enterprising       -0.310 0.176 432  -1.760  0.4910
 Realistic - Investigative      -0.595 0.174 432  -3.430  0.0090
 Realistic - Social             -0.430 0.174 432  -2.470  0.1340
 Artistic - Conventional         0.485 0.167 432   2.910  0.0440
 Artistic - Enterprising         0.315 0.169 432   1.860  0.4290
 Artistic - Investigative        0.030 0.167 432   0.180  1.0000
 Artistic - Social               0.195 0.167 432   1.170  0.8530
 Conventional - Enterprising    -0.170 0.170 432  -1.000  0.9180
 Conventional - Investigative   -0.455 0.168 432  -2.710  0.0750
 Conventional - Social          -0.290 0.168 432  -1.730  0.5130
 Enterprising - Investigative   -0.285 0.170 432  -1.670  0.5510
 Enterprising - Social          -0.120 0.171 432  -0.700  0.9810
 Investigative - Social          0.165 0.168 432   0.980  0.9240

Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 6 estimates 

$emmeans
indicator_holland = Realistic, model = gpt-3.5-turbo:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.58 0.121 479     3.35     3.82
 English    3.53 0.118 432     3.30     3.76

indicator_holland = Artistic, model = gpt-3.5-turbo:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.97 0.120 432     3.73     4.21
 English    3.83 0.117 432     3.60     4.06

indicator_holland = Conventional, model = gpt-3.5-turbo:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.25 0.123 432     3.01     3.50
 English    3.41 0.117 432     3.18     3.65

indicator_holland = Enterprising, model = gpt-3.5-turbo:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.44 0.120 432     3.21     3.68
 English    3.27 0.118 432     3.04     3.50

indicator_holland = Investigative, model = gpt-3.5-turbo:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.69 0.119 432     3.46     3.92
 English    3.55 0.119 432     3.32     3.79

indicator_holland = Social, model = gpt-3.5-turbo:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.76 0.120 432     3.53     4.00
 English    3.92 0.116 432     3.69     4.15

indicator_holland = Realistic, model = ERNIE-3.5:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.58 0.122 432     3.34     3.82
 English    2.96 0.118 432     2.73     3.20

indicator_holland = Artistic, model = ERNIE-3.5:
 language emmean    SE  df lower.CL upper.CL
 Chinese    4.01 0.116 432     3.79     4.24
 English    3.70 0.123 432     3.46     3.94

indicator_holland = Conventional, model = ERNIE-3.5:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.64 0.123 432     3.40     3.88
 English    3.21 0.117 432     2.99     3.44

indicator_holland = Enterprising, model = ERNIE-3.5:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.88 0.119 432     3.65     4.12
 English    3.11 0.118 432     2.88     3.35

indicator_holland = Investigative, model = ERNIE-3.5:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.95 0.116 432     3.73     4.18
 English    3.41 0.121 432     3.17     3.65

indicator_holland = Social, model = ERNIE-3.5:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.97 0.116 432     3.74     4.20
 English    3.94 0.123 432     3.70     4.19

indicator_holland = Realistic, model = gemini-pro:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.59 0.120 432     3.36     3.83
 English    3.32 0.130 432     3.07     3.57

indicator_holland = Artistic, model = gemini-pro:
 language emmean    SE  df lower.CL upper.CL
 Chinese    4.18 0.119 432     3.95     4.41
 English    4.46 0.120 432     4.22     4.70

indicator_holland = Conventional, model = gemini-pro:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.32 0.122 432     3.09     3.56
 English    2.71 0.125 432     2.47     2.96

indicator_holland = Enterprising, model = gemini-pro:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.66 0.120 432     3.43     3.90
 English    3.49 0.128 432     3.24     3.75

indicator_holland = Investigative, model = gemini-pro:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.94 0.120 432     3.70     4.18
 English    3.95 0.123 432     3.71     4.19

indicator_holland = Social, model = gemini-pro:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.96 0.118 432     3.73     4.20
 English    4.33 0.124 432     4.09     4.57

indicator_holland = Realistic, model = spark-3.5:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.30 0.117 432     3.07     3.53
 English    3.56 0.127 432     3.31     3.81

indicator_holland = Artistic, model = spark-3.5:
 language emmean    SE  df lower.CL upper.CL
 Chinese    4.53 0.120 432     4.30     4.77
 English    4.18 0.118 432     3.95     4.42

indicator_holland = Conventional, model = spark-3.5:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.18 0.115 432     2.96     3.41
 English    3.70 0.118 432     3.47     3.93

indicator_holland = Enterprising, model = spark-3.5:
 language emmean    SE  df lower.CL upper.CL
 Chinese    3.80 0.117 432     3.57     4.03
 English    3.87 0.122 432     3.63     4.11

indicator_holland = Investigative, model = spark-3.5:
 language emmean    SE  df lower.CL upper.CL
 Chinese    4.20 0.118 432     3.97     4.43
 English    4.15 0.119 432     3.92     4.39

indicator_holland = Social, model = spark-3.5:
 language emmean    SE  df lower.CL upper.CL
 Chinese    4.04 0.120 432     3.80     4.28
 English    3.99 0.119 432     3.76     4.22

Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
indicator_holland = Realistic, model = gpt-3.5-turbo:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.055 0.169 432   0.320  0.7450

indicator_holland = Artistic, model = gpt-3.5-turbo:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.140 0.168 432   0.830  0.4050

indicator_holland = Conventional, model = gpt-3.5-turbo:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English   -0.160 0.170 432  -0.940  0.3470

indicator_holland = Enterprising, model = gpt-3.5-turbo:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.175 0.168 432   1.040  0.2990

indicator_holland = Investigative, model = gpt-3.5-turbo:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.135 0.169 432   0.800  0.4230

indicator_holland = Social, model = gpt-3.5-turbo:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English   -0.155 0.167 432  -0.930  0.3550

indicator_holland = Realistic, model = ERNIE-3.5:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.615 0.170 432   3.620  <.0001

indicator_holland = Artistic, model = ERNIE-3.5:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.315 0.169 432   1.870  0.0620

indicator_holland = Conventional, model = ERNIE-3.5:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.425 0.169 432   2.510  0.0120

indicator_holland = Enterprising, model = ERNIE-3.5:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.770 0.167 432   4.600  <.0001

indicator_holland = Investigative, model = ERNIE-3.5:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.545 0.168 432   3.250  0.0010

indicator_holland = Social, model = ERNIE-3.5:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.025 0.169 432   0.150  0.8830

indicator_holland = Realistic, model = gemini-pro:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.275 0.176 432   1.560  0.1200

indicator_holland = Artistic, model = gemini-pro:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English   -0.280 0.169 432  -1.650  0.0990

indicator_holland = Conventional, model = gemini-pro:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.610 0.174 432   3.500  0.0010

indicator_holland = Enterprising, model = gemini-pro:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.170 0.176 432   0.970  0.3340

indicator_holland = Investigative, model = gemini-pro:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English   -0.010 0.172 432  -0.060  0.9540

indicator_holland = Social, model = gemini-pro:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English   -0.365 0.171 432  -2.130  0.0330

indicator_holland = Realistic, model = spark-3.5:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English   -0.260 0.172 432  -1.510  0.1320

indicator_holland = Artistic, model = spark-3.5:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.350 0.168 432   2.090  0.0380

indicator_holland = Conventional, model = spark-3.5:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English   -0.515 0.165 432  -3.120  0.0020

indicator_holland = Enterprising, model = spark-3.5:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English   -0.070 0.169 432  -0.410  0.6790

indicator_holland = Investigative, model = spark-3.5:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.045 0.167 432   0.270  0.7880

indicator_holland = Social, model = spark-3.5:
 contrast          estimate    SE  df t.ratio p.value
 Chinese - English    0.050 0.169 432   0.300  0.7670

Degrees-of-freedom method: containment 



==> results/2.1.3_ERNIE_results.txt <==
Linear mixed-effects model fit by REML
  Data: part3b 
    AIC   BIC logLik
  13976 14355  -6933

Random effects:
 Formula: ~1 | itemr
        (Intercept) Residual
StdDev:        0.49     1.41

Variance function:
 Structure: Different standard deviations per stratum
 Formula: ~1 | combined_factor3b 
 Parameter estimates:
      Realistic.ERNIE-3.5-1222   Investigative.ERNIE-3.5-1222        Artistic.ERNIE-3.5-1222 
                         1.000                          0.828                          0.780 
         Social.ERNIE-3.5-1222    Enterprising.ERNIE-3.5-1222    Conventional.ERNIE-3.5-1222 
                         0.615                          0.941                          0.931 
      Realistic.ERNIE-3.5-0205   Investigative.ERNIE-3.5-0205        Artistic.ERNIE-3.5-0205 
                         0.319                          0.262                          0.275 
         Social.ERNIE-3.5-0205    Enterprising.ERNIE-3.5-0205    Conventional.ERNIE-3.5-0205 
                         0.246                          0.277                          0.281 
    Realistic.ERNIE-3.5-origin Investigative.ERNIE-3.5-origin      Artistic.ERNIE-3.5-origin 
                         0.352                          0.295                          0.319 
       Social.ERNIE-3.5-origin  Enterprising.ERNIE-3.5-origin  Conventional.ERNIE-3.5-origin 
                         0.332                          0.285                          0.337 
Fixed effects:  holland_score ~ indicator_holland * model * language 
                                                                   Value Std.Error   DF t-value p-value
(Intercept)                                                         3.58     0.159 6840   22.52  0.0000
indicator_hollandArtistic                                           0.43     0.224  324    1.94  0.0534
indicator_hollandConventional                                       0.06     0.225  324    0.27  0.7895
indicator_hollandEnterprising                                       0.31     0.224  324    1.36  0.1740
indicator_hollandInvestigative                                      0.37     0.224  324    1.67  0.0951
indicator_hollandSocial                                             0.39     0.225  324    1.74  0.0833
modelERNIE-3.5-0205                                                -0.23     0.224  324   -1.00  0.3166
modelERNIE-3.5-1222                                                -0.36     0.243  324   -1.46  0.1456
languageEnglish                                                    -0.62     0.225  324   -2.74  0.0066
indicator_hollandArtistic:modelERNIE-3.5-0205                       0.75     0.316  324    2.35  0.0192
indicator_hollandConventional:modelERNIE-3.5-0205                  -0.19     0.317  324   -0.58  0.5596
indicator_hollandEnterprising:modelERNIE-3.5-0205                   0.07     0.316  324    0.22  0.8249
indicator_hollandInvestigative:modelERNIE-3.5-0205                  0.43     0.316  324    1.38  0.1698
indicator_hollandSocial:modelERNIE-3.5-0205                         0.39     0.316  324    1.23  0.2186
indicator_hollandArtistic:modelERNIE-3.5-1222                       1.04     0.338  324    3.06  0.0024
indicator_hollandConventional:modelERNIE-3.5-1222                  -0.18     0.342  324   -0.53  0.5991
indicator_hollandEnterprising:modelERNIE-3.5-1222                  -0.36     0.342  324   -1.07  0.2865
indicator_hollandInvestigative:modelERNIE-3.5-1222                  0.51     0.339  324    1.50  0.1335
indicator_hollandSocial:modelERNIE-3.5-1222                         0.78     0.335  324    2.31  0.0213
indicator_hollandArtistic:languageEnglish                           0.30     0.317  324    0.95  0.3450
indicator_hollandConventional:languageEnglish                       0.19     0.318  324    0.60  0.5501
indicator_hollandEnterprising:languageEnglish                      -0.16     0.317  324   -0.49  0.6248
indicator_hollandInvestigative:languageEnglish                      0.07     0.317  324    0.22  0.8253
indicator_hollandSocial:languageEnglish                             0.59     0.318  324    1.86  0.0641
modelERNIE-3.5-0205:languageEnglish                                 0.88     0.317  324    2.77  0.0059
modelERNIE-3.5-1222:languageEnglish                                 0.82     0.344  324    2.38  0.0178
indicator_hollandArtistic:modelERNIE-3.5-0205:languageEnglish      -1.05     0.448  324   -2.33  0.0202
indicator_hollandConventional:modelERNIE-3.5-0205:languageEnglish  -0.19     0.448  324   -0.44  0.6636
indicator_hollandEnterprising:modelERNIE-3.5-0205:languageEnglish  -0.08     0.447  324   -0.19  0.8494
indicator_hollandInvestigative:modelERNIE-3.5-0205:languageEnglish -0.56     0.447  324   -1.25  0.2113
indicator_hollandSocial:modelERNIE-3.5-0205:languageEnglish        -1.00     0.447  324   -2.22  0.0269
indicator_hollandArtistic:modelERNIE-3.5-1222:languageEnglish      -0.84     0.478  324   -1.76  0.0800
indicator_hollandConventional:modelERNIE-3.5-1222:languageEnglish  -0.10     0.484  324   -0.20  0.8445
indicator_hollandEnterprising:modelERNIE-3.5-1222:languageEnglish   0.70     0.484  324    1.45  0.1487
indicator_hollandInvestigative:modelERNIE-3.5-1222:languageEnglish -0.01     0.480  324   -0.01  0.9917
indicator_hollandSocial:modelERNIE-3.5-1222:languageEnglish        -0.46     0.474  324   -0.97  0.3322
 Correlation: 
                                                                   (Intr) indc_A indc_C indc_E indc_I indc_S
indicator_hollandArtistic                                          -0.709                                   
indicator_hollandConventional                                      -0.708  0.502                            
indicator_hollandEnterprising                                      -0.710  0.503  0.503                     
indicator_hollandInvestigative                                     -0.710  0.503  0.502  0.504              
indicator_hollandSocial                                            -0.708  0.502  0.501  0.503  0.502       
modelERNIE-3.5-0205                                                -0.709  0.502  0.502  0.503  0.503  0.502
modelERNIE-3.5-1222                                                -0.653  0.463  0.462  0.464  0.464  0.463
languageEnglish                                                    -0.707  0.501  0.501  0.502  0.502  0.501
indicator_hollandArtistic:modelERNIE-3.5-0205                       0.502 -0.709 -0.356 -0.357 -0.356 -0.356
indicator_hollandConventional:modelERNIE-3.5-0205                   0.502 -0.356 -0.709 -0.356 -0.356 -0.355
indicator_hollandEnterprising:modelERNIE-3.5-0205                   0.503 -0.356 -0.356 -0.708 -0.357 -0.356
indicator_hollandInvestigative:modelERNIE-3.5-0205                  0.503 -0.356 -0.356 -0.357 -0.709 -0.356
indicator_hollandSocial:modelERNIE-3.5-0205                         0.502 -0.356 -0.356 -0.357 -0.357 -0.710
indicator_hollandArtistic:modelERNIE-3.5-1222                       0.470 -0.663 -0.333 -0.334 -0.334 -0.333
indicator_hollandConventional:modelERNIE-3.5-1222                   0.465 -0.329 -0.656 -0.330 -0.330 -0.329
indicator_hollandEnterprising:modelERNIE-3.5-1222                   0.465 -0.329 -0.329 -0.655 -0.330 -0.329
indicator_hollandInvestigative:modelERNIE-3.5-1222                  0.469 -0.332 -0.332 -0.333 -0.661 -0.332
indicator_hollandSocial:modelERNIE-3.5-1222                         0.475 -0.336 -0.336 -0.337 -0.337 -0.670
indicator_hollandArtistic:languageEnglish                           0.501 -0.707 -0.355 -0.356 -0.356 -0.355
indicator_hollandConventional:languageEnglish                       0.501 -0.355 -0.707 -0.355 -0.355 -0.354
indicator_hollandEnterprising:languageEnglish                       0.502 -0.356 -0.355 -0.707 -0.356 -0.356
indicator_hollandInvestigative:languageEnglish                      0.502 -0.356 -0.355 -0.356 -0.707 -0.355
indicator_hollandSocial:languageEnglish                             0.501 -0.355 -0.354 -0.356 -0.355 -0.707
modelERNIE-3.5-0205:languageEnglish                                 0.501 -0.355 -0.355 -0.356 -0.356 -0.355
modelERNIE-3.5-1222:languageEnglish                                 0.462 -0.327 -0.327 -0.328 -0.328 -0.327
indicator_hollandArtistic:modelERNIE-3.5-0205:languageEnglish      -0.355  0.501  0.251  0.252  0.252  0.251
indicator_hollandConventional:modelERNIE-3.5-0205:languageEnglish  -0.355  0.252  0.501  0.252  0.252  0.251
indicator_hollandEnterprising:modelERNIE-3.5-0205:languageEnglish  -0.356  0.252  0.252  0.501  0.252  0.252
                                                                   mdERNIE-3.5-0205 mdERNIE-3.5-1222 lnggEn
indicator_hollandArtistic                                                                                  
indicator_hollandConventional                                                                              
indicator_hollandEnterprising                                                                              
indicator_hollandInvestigative                                                                             
indicator_hollandSocial                                                                                    
modelERNIE-3.5-0205                                                                                        
modelERNIE-3.5-1222                                                 0.463                                  
languageEnglish                                                     0.501            0.462                 
indicator_hollandArtistic:modelERNIE-3.5-0205                      -0.709           -0.328           -0.355
indicator_hollandConventional:modelERNIE-3.5-0205                  -0.708           -0.328           -0.355
indicator_hollandEnterprising:modelERNIE-3.5-0205                  -0.709           -0.328           -0.356
indicator_hollandInvestigative:modelERNIE-3.5-0205                 -0.710           -0.328           -0.356
indicator_hollandSocial:modelERNIE-3.5-0205                        -0.709           -0.328           -0.355
indicator_hollandArtistic:modelERNIE-3.5-1222                      -0.333           -0.720           -0.332
indicator_hollandConventional:modelERNIE-3.5-1222                  -0.329           -0.711           -0.329
indicator_hollandEnterprising:modelERNIE-3.5-1222                  -0.329           -0.712           -0.329
indicator_hollandInvestigative:modelERNIE-3.5-1222                 -0.332           -0.718           -0.332
indicator_hollandSocial:modelERNIE-3.5-1222                        -0.336           -0.727           -0.336
indicator_hollandArtistic:languageEnglish                          -0.355           -0.327           -0.709
indicator_hollandConventional:languageEnglish                      -0.355           -0.327           -0.708
indicator_hollandEnterprising:languageEnglish                      -0.356           -0.328           -0.710
indicator_hollandInvestigative:languageEnglish                     -0.356           -0.328           -0.710
indicator_hollandSocial:languageEnglish                            -0.355           -0.327           -0.708
modelERNIE-3.5-0205:languageEnglish                                -0.707           -0.327           -0.709
modelERNIE-3.5-1222:languageEnglish                                -0.327           -0.707           -0.653
indicator_hollandArtistic:modelERNIE-3.5-0205:languageEnglish       0.501            0.232            0.502
indicator_hollandConventional:modelERNIE-3.5-0205:languageEnglish   0.501            0.232            0.502
indicator_hollandEnterprising:modelERNIE-3.5-0205:languageEnglish   0.502            0.232            0.503
                                                                   in_A:ERNIE-3.5-0205 in_C:ERNIE-3.5-0205
indicator_hollandArtistic                                                                                 
indicator_hollandConventional                                                                             
indicator_hollandEnterprising                                                                             
indicator_hollandInvestigative                                                                            
indicator_hollandSocial                                                                                   
modelERNIE-3.5-0205                                                                                       
modelERNIE-3.5-1222                                                                                       
languageEnglish                                                                                           
indicator_hollandArtistic:modelERNIE-3.5-0205                                                             
indicator_hollandConventional:modelERNIE-3.5-0205                   0.502                                 
indicator_hollandEnterprising:modelERNIE-3.5-0205                   0.503               0.502             
indicator_hollandInvestigative:modelERNIE-3.5-0205                  0.503               0.503             
indicator_hollandSocial:modelERNIE-3.5-0205                         0.503               0.502             
indicator_hollandArtistic:modelERNIE-3.5-1222                       0.470               0.236             
indicator_hollandConventional:modelERNIE-3.5-1222                   0.233               0.466             
indicator_hollandEnterprising:modelERNIE-3.5-1222                   0.234               0.233             
indicator_hollandInvestigative:modelERNIE-3.5-1222                  0.235               0.235             
indicator_hollandSocial:modelERNIE-3.5-1222                         0.238               0.238             
indicator_hollandArtistic:languageEnglish                           0.501               0.252             
indicator_hollandConventional:languageEnglish                       0.251               0.501             
indicator_hollandEnterprising:languageEnglish                       0.252               0.252             
indicator_hollandInvestigative:languageEnglish                      0.252               0.252             
indicator_hollandSocial:languageEnglish                             0.251               0.251             
modelERNIE-3.5-0205:languageEnglish                                 0.501               0.501             
modelERNIE-3.5-1222:languageEnglish                                 0.232               0.232             
indicator_hollandArtistic:modelERNIE-3.5-0205:languageEnglish      -0.707              -0.355             
indicator_hollandConventional:modelERNIE-3.5-0205:languageEnglish  -0.355              -0.707             
indicator_hollandEnterprising:modelERNIE-3.5-0205:languageEnglish  -0.356              -0.355             
                                                                   in_E:ERNIE-3.5-0205 in_I:ERNIE-3.5-0205
indicator_hollandArtistic                                                                                 
indicator_hollandConventional                                                                             
indicator_hollandEnterprising                                                                             
indicator_hollandInvestigative                                                                            
indicator_hollandSocial                                                                                   
modelERNIE-3.5-0205                                                                                       
modelERNIE-3.5-1222                                                                                       
languageEnglish                                                                                           
indicator_hollandArtistic:modelERNIE-3.5-0205                                                             
indicator_hollandConventional:modelERNIE-3.5-0205                                                         
indicator_hollandEnterprising:modelERNIE-3.5-0205                                                         
indicator_hollandInvestigative:modelERNIE-3.5-0205                  0.503                                 
indicator_hollandSocial:modelERNIE-3.5-0205                         0.503               0.503             
indicator_hollandArtistic:modelERNIE-3.5-1222                       0.236               0.236             
indicator_hollandConventional:modelERNIE-3.5-1222                   0.234               0.234             
indicator_hollandEnterprising:modelERNIE-3.5-1222                   0.464               0.234             
indicator_hollandInvestigative:modelERNIE-3.5-1222                  0.236               0.468             
indicator_hollandSocial:modelERNIE-3.5-1222                         0.239               0.239             
indicator_hollandArtistic:languageEnglish                           0.252               0.252             
indicator_hollandConventional:languageEnglish                       0.252               0.252             
indicator_hollandEnterprising:languageEnglish                       0.501               0.252             
indicator_hollandInvestigative:languageEnglish                      0.252               0.501             
indicator_hollandSocial:languageEnglish                             0.252               0.252             
modelERNIE-3.5-0205:languageEnglish                                 0.502               0.502             
modelERNIE-3.5-1222:languageEnglish                                 0.232               0.232             
indicator_hollandArtistic:modelERNIE-3.5-0205:languageEnglish      -0.356              -0.356             
indicator_hollandConventional:modelERNIE-3.5-0205:languageEnglish  -0.355              -0.355             
indicator_hollandEnterprising:modelERNIE-3.5-0205:languageEnglish  -0.707              -0.356             
                                                                   in_S:ERNIE-3.5-0205 in_A:ERNIE-3.5-1222
indicator_hollandArtistic                                                                                 
indicator_hollandConventional                                                                             
indicator_hollandEnterprising                                                                             
indicator_hollandInvestigative                                                                            
indicator_hollandSocial                                                                                   
modelERNIE-3.5-0205                                                                                       
modelERNIE-3.5-1222                                                                                       
languageEnglish                                                                                           
indicator_hollandArtistic:modelERNIE-3.5-0205                                                             
indicator_hollandConventional:modelERNIE-3.5-0205                                                         
indicator_hollandEnterprising:modelERNIE-3.5-0205                                                         
indicator_hollandInvestigative:modelERNIE-3.5-0205                                                        
indicator_hollandSocial:modelERNIE-3.5-0205                                                               
indicator_hollandArtistic:modelERNIE-3.5-1222                       0.236                                 
indicator_hollandConventional:modelERNIE-3.5-1222                   0.233               0.512             
indicator_hollandEnterprising:modelERNIE-3.5-1222                   0.234               0.512             
indicator_hollandInvestigative:modelERNIE-3.5-1222                  0.236               0.517             
indicator_hollandSocial:modelERNIE-3.5-1222                         0.476               0.523             
indicator_hollandArtistic:languageEnglish                           0.252               0.469             
indicator_hollandConventional:languageEnglish                       0.251               0.235             
indicator_hollandEnterprising:languageEnglish                       0.252               0.236             
indicator_hollandInvestigative:languageEnglish                      0.252               0.236             
indicator_hollandSocial:languageEnglish                             0.502               0.235             
modelERNIE-3.5-0205:languageEnglish                                 0.501               0.236             
modelERNIE-3.5-1222:languageEnglish                                 0.232               0.509             
indicator_hollandArtistic:modelERNIE-3.5-0205:languageEnglish      -0.355              -0.332             
indicator_hollandConventional:modelERNIE-3.5-0205:languageEnglish  -0.355              -0.167             
indicator_hollandEnterprising:modelERNIE-3.5-0205:languageEnglish  -0.356              -0.167             
                                                                   in_C:ERNIE-3.5-1222 in_E:ERNIE-3.5-1222
indicator_hollandArtistic                                                                                 
indicator_hollandConventional                [1] "Realistic"     "Artistic"      "Conventional"  "Enterprising"  "Investigative" "Social"       
$emmeans
 model              emmean     SE  df lower.CL upper.CL
 gpt-3.5-turbo-0301   3.39 0.0353 432     3.32     3.46
 gpt-3.5-turbo-0125   3.91 0.0356 432     3.84     3.98
 gpt-3.5-turbo-0613   3.60 0.0360 432     3.53     3.67
 gpt-3.5-turbo-1106   3.75 0.0360 432     3.68     3.82

Results are averaged over the levels of: indicator_holland, language 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
 contrast                                    estimate     SE  df t.ratio p.value
 (gpt-3.5-turbo-0301) - (gpt-3.5-turbo-0125)   -0.518 0.0502 432 -10.330  <.0001
 (gpt-3.5-turbo-0301) - (gpt-3.5-turbo-0613)   -0.213 0.0505 432  -4.210  0.0002
 (gpt-3.5-turbo-0301) - (gpt-3.5-turbo-1106)   -0.362 0.0504 432  -7.180  <.0001
 (gpt-3.5-turbo-0125) - (gpt-3.5-turbo-0613)    0.305 0.0507 432   6.030  <.0001
 (gpt-3.5-turbo-0125) - (gpt-3.5-turbo-1106)    0.156 0.0506 432   3.090  0.0115
 (gpt-3.5-turbo-0613) - (gpt-3.5-turbo-1106)   -0.149 0.0509 432  -2.930  0.0187

Results are averaged over the levels of: indicator_holland, language 
Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 4 estimates 

$emmeans
model = gpt-3.5-turbo-0301:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.16 0.0861 432     2.99     3.33
 Artistic            3.64 0.0870 432     3.47     3.81
 Conventional        3.37 0.0867 432     3.20     3.54
 Enterprising        3.02 0.0856 432     2.85     3.18
 Investigative       3.42 0.0868 432     3.25     3.59
 Social              3.73 0.0867 432     3.56     3.90

model = gpt-3.5-turbo-0125:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.94 0.0871 432     3.77     4.11
 Artistic            4.14 0.0868 432     3.97     4.31
 Conventional        3.52 0.0889 432     3.35     3.69
 Enterprising        3.79 0.0871 432     3.62     3.96
 Investigative       4.03 0.0870 432     3.86     4.20
 Social              4.03 0.0865 432     3.86     4.20

model = gpt-3.5-turbo-0613:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.56 0.0886 432     3.38     3.73
 Artistic            3.90 0.0880 432     3.73     4.07
 Conventional        3.34 0.0890 432     3.16     3.51
 Enterprising        3.36 0.0882 432     3.18     3.53
 Investigative       3.62 0.0882 432     3.45     3.80
 Social              3.84 0.0877 432     3.67     4.01

model = gpt-3.5-turbo-1106:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.59 0.0880 432     3.41     3.76
 Artistic            4.40 0.0874 432     4.23     4.57
 Conventional        3.16 0.0871 432     2.98     3.33
 Enterprising        3.45 0.0885 432     3.28     3.63
 Investigative       3.91 0.0888 432     3.74     4.08
 Social              4.01 0.0887 432     3.83     4.18

Results are averaged over the levels of: language 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
model = gpt-3.5-turbo-0301:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.478 0.122 432  -3.900  0.0020
 Realistic - Conventional       -0.212 0.122 432  -1.740  0.5070
 Realistic - Enterprising        0.145 0.121 432   1.190  0.8400
 Realistic - Investigative      -0.263 0.122 432  -2.150  0.2660
 Realistic - Social             -0.572 0.122 432  -4.680  <.0001
 Artistic - Conventional         0.265 0.123 432   2.160  0.2600
 Artistic - Enterprising         0.623 0.122 432   5.100  <.0001
 Artistic - Investigative        0.215 0.123 432   1.750  0.5000
 Artistic - Social              -0.095 0.123 432  -0.770  0.9720
 Conventional - Enterprising     0.357 0.122 432   2.930  0.0410
 Conventional - Investigative   -0.050 0.123 432  -0.410  0.9990
 Conventional - Social          -0.360 0.123 432  -2.940  0.0410
 Enterprising - Investigative   -0.407 0.122 432  -3.340  0.0120
 Enterprising - Social          -0.717 0.122 432  -5.890  <.0001
 Investigative - Social         -0.310 0.123 432  -2.530  0.1190

model = gpt-3.5-turbo-0125:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.200 0.123 432  -1.630  0.5810
 Realistic - Conventional        0.417 0.124 432   3.360  0.0110
 Realistic - Enterprising        0.145 0.123 432   1.180  0.8470
 Realistic - Investigative      -0.090 0.123 432  -0.730  0.9780
 Realistic - Social             -0.095 0.123 432  -0.770  0.9720
 Artistic - Conventional         0.618 0.124 432   4.970  <.0001
 Artistic - Enterprising         0.345 0.123 432   2.810  0.0580
 Artistic - Investigative        0.110 0.123 432   0.900  0.9480
 Artistic - Social               0.105 0.122 432   0.860  0.9560
 Conventional - Enterprising    -0.273 0.124 432  -2.190  0.2440
 Conventional - Investigative   -0.508 0.124 432  -4.080  0.0010
 Conventional - Social          -0.512 0.124 432  -4.130  0.0010
 Enterprising - Investigative   -0.235 0.123 432  -1.910  0.3980
 Enterprising - Social          -0.240 0.123 432  -1.950  0.3700
 Investigative - Social         -0.005 0.123 432  -0.040  1.0000

model = gpt-3.5-turbo-0613:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.342 0.125 432  -2.740  0.0690
 Realistic - Conventional        0.223 0.126 432   1.770  0.4850
 Realistic - Enterprising        0.200 0.125 432   1.600  0.5990
 Realistic - Investigative      -0.065 0.125 432  -0.520  0.9950
 Realistic - Social             -0.285 0.125 432  -2.290  0.2020
 Artistic - Conventional         0.565 0.125 432   4.510  <.0001
 Artistic - Enterprising         0.542 0.125 432   4.350  <.0001
 Artistic - Investigative        0.277 0.125 432   2.230  0.2280
 Artistic - Social               0.057 0.124 432   0.460  0.9970
 Conventional - Enterprising    -0.023 0.125 432  -0.180  1.0000
 Conventional - Investigative   -0.288 0.125 432  -2.290  0.1980
 Conventional - Social          -0.508 0.125 432  -4.060  0.0010
 Enterprising - Investigative   -0.265 0.125 432  -2.120  0.2770
 Enterprising - Social          -0.485 0.124 432  -3.900  0.0020
 Investigative - Social         -0.220 0.124 432  -1.770  0.4870

model = gpt-3.5-turbo-1106:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.810 0.124 432  -6.530  <.0001
 Realistic - Conventional        0.433 0.124 432   3.490  0.0070
 Realistic - Enterprising        0.135 0.125 432   1.080  0.8890
 Realistic - Investigative      -0.322 0.125 432  -2.580  0.1050
 Realistic - Social             -0.420 0.125 432  -3.360  0.0110
 Artistic - Conventional         1.243 0.123 432  10.070  <.0001
 Artistic - Enterprising         0.945 0.124 432   7.600  <.0001
 Artistic - Investigative        0.487 0.125 432   3.910  0.0010
 Artistic - Social               0.390 0.124 432   3.130  0.0230
 Conventional - Enterprising    -0.298 0.124 432  -2.400  0.1600
 Conventional - Investigative   -0.755 0.124 432  -6.070  <.0001
 Conventional - Social          -0.853 0.124 432  -6.860  <.0001
 Enterprising - Investigative   -0.457 0.125 432  -3.650  0.0040
 Enterprising - Social          -0.555 0.125 432  -4.430  <.0001
 Investigative - Social         -0.097 0.126 432  -0.780  0.9710

Results are averaged over the levels of: language 
Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 6 estimates 

$emmeans
model = gpt-3.5-turbo-0301:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.16 0.0861 432     2.99     3.33
 Artistic            3.64 0.0870 432     3.47     3.81
 Conventional        3.37 0.0867 432     3.20     3.54
 Enterprising        3.02 0.0856 432     2.85     3.18
 Investigative       3.42 0.0868 432     3.25     3.59
 Social              3.73 0.0867 432     3.56     3.90

model = gpt-3.5-turbo-0125:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.94 0.0871 432     3.77     4.11
 Artistic            4.14 0.0868 432     3.97     4.31
 Conventional        3.52 0.0889 432     3.35     3.69
 Enterprising        3.79 0.0871 432     3.62     3.96
 Investigative       4.03 0.0870 432     3.86     4.20
 Social              4.03 0.0865 432     3.86     4.20

model = gpt-3.5-turbo-0613:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.56 0.0886 432     3.38     3.73
 Artistic            3.90 0.0880 432     3.73     4.07
 Conventional        3.34 0.0890 432     3.16     3.51
 Enterprising        3.36 0.0882 432     3.18     3.53
 Investigative       3.62 0.0882 432     3.45     3.80
 Social              3.84 0.0877 432     3.67     4.01

model = gpt-3.5-turbo-1106:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.59 0.0880 432     3.41     3.76
 Artistic            4.40 0.0874 432     4.23     4.57
 Conventional        3.16 0.0871 432     2.98     3.33
 Enterprising        3.45 0.0885 432     3.28     3.63
 Investigative       3.91 0.0888 432     3.74     4.08
 Social              4.01 0.0887 432     3.83     4.18

Results are averaged over the levels of: language 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
model = gpt-3.5-turbo-0301:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.478 0.122 432  -3.900  0.0020
 Realistic - Conventional       -0.212 0.122 432  -1.740  0.5070
 Realistic - Enterprising        0.145 0.121 432   1.190  0.8400
 Realistic - Investigative      -0.263 0.122 432  -2.150  0.2660
 Realistic - Social             -0.572 0.122 432  -4.680  <.0001
 Artistic - Conventional         0.265 0.123 432   2.160  0.2600
 Artistic - Enterprising         0.623 0.122 432   5.100  <.0001
 Artistic - Investigative        0.215 0.123 432   1.750  0.5000
 Artistic - Social              -0.095 0.123 432  -0.770  0.9720
 Conventional - Enterprising     0.357 0.122 432   2.930  0.0410
 Conventional - Investigative   -0.050 0.123 432  -0.410  0.9990
 Conventional - Social          -0.360 0.123 432  -2.940  0.0410
 Enterprising - Investigative   -0.407 0.122 432  -3.340  0.0120
 Enterprising - Social          -0.717 0.122 432  -5.890  <.0001
 Investigative - Social         -0.310 0.123 432  -2.530  0.1190

model = gpt-3.5-turbo-0125:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.200 0.123 432  -1.630  0.5810
 Realistic - Conventional        0.417 0.124 432   3.360  0.0110
 Realistic - Enterprising        0.145 0.123 432   1.180  0.8470
 Realistic - Investigative      -0.090 0.123 432  -0.730  0.9780
 Realistic - Social             -0.095 0.123 432  -0.770  0.9720
 Artistic - Conventional         0.618 0.124 432   4.970  <.0001
 Artistic - Enterprising         0.345 0.123 432   2.810  0.0580
 Artistic - Investigative        0.110 0.123 432   0.900  0.9480
 Artistic - Social               0.105 0.122 432   0.860  0.9560
 Conventional - Enterprising    -0.273 0.124 432  -2.190  0.2440
 Conventional - Investigative   -0.508 0.124 432  -4.080  0.0010
 Conventional - Social          -0.512 0.124 432  -4.130  0.0010
 Enterprising - Investigative   -0.235 0.123 432  -1.910  0.3980
 Enterprising - Social          -0.240 0.123 432  -1.950  0.3700
 Investigative - Social         -0.005 0.123 432  -0.040  1.0000

model = gpt-3.5-turbo-0613:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.342 0.125 432  -2.740  0.0690
 Realistic - Conventional        0.223 0.126 432   1.770  0.4850
 Realistic - Enterprising        0.200 0.125 432   1.600  0.5990
 Realistic - Investigative      -0.065 0.125 432  -0.520  0.9950
 Realistic - Social             -0.285 0.125 432  -2.290  0.2020
 Artistic - Conventional         0.565 0.125 432   4.510  <.0001
 Artistic - Enterprising         0.542 0.125 432   4.350  <.0001
 Artistic - Investigative        0.277 0.125 432   2.230  0.2280
 Artistic - Social               0.057 0.124 432   0.460  0.9970
 Conventional - Enterprising    -0.023 0.125 432  -0.180  1.0000
 Conventional - Investigative   -0.288 0.125 432  -2.290  0.1980
 Conventional - Social          -0.508 0.125 432  -4.060  0.0010
 Enterprising - Investigative   -0.265 0.125 432  -2.120  0.2770
 Enterprising - Social          -0.485 0.124 432  -3.900  0.0020
 Investigative - Social         -0.220 0.124 432  -1.770  0.4870

model = gpt-3.5-turbo-1106:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.810 0.124 432  -6.530  <.0001
 Realistic - Conventional        0.433 0.124 432   3.490  0.0070
 Realistic - Enterprising        0.135 0.125 432   1.080  0.8890
 Realistic - Investigative      -0.322 0.125 432  -2.580  0.1050
 Realistic - Social             -0.420 0.125 432  -3.360  0.0110
 Artistic - Conventional         1.243 0.123 432  10.070  <.0001
 Artistic - Enterprising         0.945 0.124 432   7.600  <.0001
 Artistic - Investigative        0.487 0.125 432   3.910  0.0010
 Artistic - Social               0.390 0.124 432   3.130  0.0230
 Conventional - Enterprising    -0.298 0.124 432  -2.400  0.1600
 Conventional - Investigative   -0.755 0.124 432  -6.070  <.0001
 Conventional - Social          -0.853 0.124 432  -6.860  <.0001
 Enterprising - Investigative   -0.457 0.125 432  -3.650  0.0040
 Enterprising - Social          -0.555 0.125 432  -4.430  <.0001
 Investigative - Social         -0.097 0.126 432  -0.780  0.9710

Results are averaged over the levels of: language 
Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 6 estimates 

$emmeans
 model              emmean     SE  df lower.CL upper.CL
 gpt-3.5-turbo-0301   3.39 0.0353 432     3.32     3.46
 gpt-3.5-turbo-0125   3.91 0.0356 432     3.84     3.98
 gpt-3.5-turbo-0613   3.60 0.0360 432     3.53     3.67
 gpt-3.5-turbo-1106   3.75 0.0360 432     3.68     3.82

Results are averaged over the levels of: indicator_holland, language 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
 contrast                                    estimate     SE  df t.ratio p.value
 (gpt-3.5-turbo-0301) - (gpt-3.5-turbo-0125)   -0.518 0.0502 432 -10.330  <.0001
 (gpt-3.5-turbo-0301) - (gpt-3.5-turbo-0613)   -0.213 0.0505 432  -4.210  0.0002
 (gpt-3.5-turbo-0301) - (gpt-3.5-turbo-1106)   -0.362 0.0504 432  -7.180  <.0001
 (gpt-3.5-turbo-0125) - (gpt-3.5-turbo-0613)    0.305 0.0507 432   6.030  <.0001
 (gpt-3.5-turbo-0125) - (gpt-3.5-turbo-1106)    0.156 0.0506 432   3.090  0.0115
 (gpt-3.5-turbo-0613) - (gpt-3.5-turbo-1106)   -0.149 0.0509 432  -2.930  0.0187

Results are averaged over the levels of: indicator_holland, language 
Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 4 estimates 

 model              emmean     SE  df lower.CL upper.CL
 gpt-3.5-turbo-0301   3.39 0.0353 432     3.32     3.46
 gpt-3.5-turbo-0125   3.91 0.0356 432     3.84     3.98
 gpt-3.5-turbo-0613   3.60 0.0360 432     3.53     3.67
 gpt-3.5-turbo-1106   3.75 0.0360 432     3.68     3.82

Results are averaged over the levels of: indicator_holland, language 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 
                               
indicator_hollandEnterprising:modelERNIE-3.5-0205:languageEnglish   0.502                                 
                                                                   i_I:ERNIE-3.5-0205: i_S:ERNIE-3.5-0205:
indicator_hollandArtistic                                                                                 
indicator_hollandConventional                                                                             
indicator_hollandEnterprising                                                                             
indicator_hollandInvestigative                                                                            
indicator_hollandSocial                                                                                   
modelERNIE-3.5-0205                                                                                       
modelERNIE-3.5-1222                                                                                       
languageEnglish                                                                                           
indicator_hollandArtistic:modelERNIE-3.5-0205                                                             
indicator_hollandConventional:modelERNIE-3.5-0205                                                         
indicator_hollandEnterprising:modelERNIE-3.5-0205                                                         
indicator_hollandInvestigative:modelERNIE-3.5-0205                                                        
indicator_hollandSocial:modelERNIE-3.5-0205                                                               
indicator_hollandArtistic:modelERNIE-3.5-1222                                                             
indicator_hollandConventional:modelERNIE-3.5-1222                                                         
indicator_hollandEnterprising:modelERNIE-3.5-1222                                                         
indicator_hollandInvestigative:modelERNIE-3.5-1222                                                        
indicator_hollandSocial:modelERNIE-3.5-1222                                                               
indicator_hollandArtistic:languageEnglish                                                                 
indicator_hollandConventional:languageEnglish                                                             
indicator_hollandEnterprising:languageEnglish                                                             
indicator_hollandInvestigative:languageEnglish                                                            
indicator_hollandSocial:languageEnglish                                                                   
modelERNIE-3.5-0205:languageEnglish                                                                       
modelERNIE-3.5-1222:languageEnglish                                                                       
indicator_hollandArtistic:modelERNIE-3.5-0205:languageEnglish                                             
indicator_hollandConventional:modelERNIE-3.5-0205:languageEnglish                                         
indicator_hollandEnterprising:modelERNIE-3.5-0205:languageEnglish                                         
                                                                   i_A:ERNIE-3.5-1222: i_C:ERNIE-3.5-1222:
indicator_hollandArtistic                                                                                 
indicator_hollandConventional                                                                             
indicator_hollandEnterprising                                                                             
indicator_hollandInvestigative                                                                            
indicator_hollandSocial                                                                                   
modelERNIE-3.5-0205                                                                                       
modelERNIE-3.5-1222                                                                                       
languageEnglish                                                                                           
indicator_hollandArtistic:modelERNIE-3.5-0205                                                             
indicator_hollandConventional:modelERNIE-3.5-0205                                                         
indicator_hollandEnterprising:modelERNIE-3.5-0205                                                         
indicator_hollandInvestigative:modelERNIE-3.5-0205                                                        
indicator_hollandSocial:modelERNIE-3.5-0205                                                               
indicator_hollandArtistic:modelERNIE-3.5-1222                                                             
indicator_hollandConventional:modelERNIE-3.5-1222                                                         
indicator_hollandEnterprising:modelERNIE-3.5-1222                                                         
indicator_hollandInvestigative:modelERNIE-3.5-1222                                                        
indicator_hollandSocial:modelERNIE-3.5-1222                                                               
indicator_hollandArtistic:languageEnglish                                                                 
indicator_hollandConventional:languageEnglish                                                             
indicator_hollandEnterprising:languageEnglish                                                             
indicator_hollandInvestigative:languageEnglish                                                            
indicator_hollandSocial:languageEnglish                                                                   
modelERNIE-3.5-0205:languageEnglish                                                                       
modelERNIE-3.5-1222:languageEnglish                                                                       
indicator_hollandArtistic:modelERNIE-3.5-0205:languageEnglish                                             
indicator_hollandConventional:modelERNIE-3.5-0205:languageEnglish                                         
indicator_hollandEnterprising:modelERNIE-3.5-0205:languageEnglish                                         
                                                                   i_E:ERNIE-3.5-1222: i_I:ERNIE-3.5-1222:
indicator_hollandArtistic                                                                                 
indicator_hollandConventional                                                                             
indicator_hollandEnterprising                                                                             
indicator_hollandInvestigative                                                                            
indicator_hollandSocial                                                                                   
modelERNIE-3.5-0205                                                                                       
modelERNIE-3.5-1222                                                                                       
languageEnglish                                                                                           
indicator_hollandArtistic:modelERNIE-3.5-0205                                                             
indicator_hollandConventional:modelERNIE-3.5-0205                                                         
indicator_hollandEnterprising:modelERNIE-3.5-0205                                                         
indicator_hollandInvestigative:modelERNIE-3.5-0205                                                        
indicator_hollandSocial:modelERNIE-3.5-0205                                                               
indicator_hollandArtistic:modelERNIE-3.5-1222                                                             
indicator_hollandConventional:modelERNIE-3.5-1222                                                         
indicator_hollandEnterprising:modelERNIE-3.5-1222                                                         
indicator_hollandInvestigative:modelERNIE-3.5-1222                                                        
indicator_hollandSocial:modelERNIE-3.5-1222                                                               
indicator_hollandArtistic:languageEnglish                                                                 
indicator_hollandConventional:languageEnglish                                                             
indicator_hollandEnterprising:languageEnglish                                                             
indicator_hollandInvestigative:languageEnglish                                                            
indicator_hollandSocial:languageEnglish                                                                   
modelERNIE-3.5-0205:languageEnglish                                                                       
modelERNIE-3.5-1222:languageEnglish                                                                       
indicator_hollandArtistic:modelERNIE-3.5-0205:languageEnglish                                             
indicator_hollandConventional:modelERNIE-3.5-0205:languageEnglish                                         
indicator_hollandEnterprising:modelERNIE-3.5-0205:languageEnglish                                         
 [ reached getOption("max.print") -- omitted 7 rows ]

Standardized Within-Group Residuals:
    Min      Q1     Med      Q3     Max 
-9.2381 -0.3797  0.0193  0.4948  4.7325 

Number of Observations: 7200
Number of Groups: 360 
                                 numDF denDF F-value p-value
(Intercept)                          1  6840   19326  <.0001
indicator_holland                    5   324      34  <.0001
model                                2   324      11  <.0001
language                             1   324       4  0.0507
indicator_holland:model             10   324       3  0.0022
indicator_holland:language           5   324       1  0.2114
model:language                       2   324      13  <.0001
indicator_holland:model:language    10   324       2  0.0634
$emmeans
model = ERNIE-3.5-origin:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.27 0.112 324     3.05     3.49
 Artistic            3.86 0.112 324     3.64     4.08
 Conventional        3.43 0.112 324     3.21     3.65
 Enterprising        3.50 0.112 324     3.28     3.72
 Investigative       3.68 0.112 324     3.46     3.90
 Social              3.96 0.112 324     3.74     4.18

model = ERNIE-3.5-0205:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.49 0.112 324     3.27     3.71
 Artistic            4.30 0.111 324     4.08     4.51
 Conventional        3.36 0.111 324     3.14     3.58
 Enterprising        3.74 0.111 324     3.52     3.96
 Investigative       4.05 0.111 324     3.83     4.27
 Social              4.07 0.111 324     3.85     4.28

model = ERNIE-3.5-1222:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.33 0.130 324     3.07     3.58
 Artistic            4.53 0.123 324     4.29     4.77
 Conventional        3.26 0.128 324     3.00     3.51
 Enterprising        3.54 0.128 324     3.29     3.79
 Investigative       4.25 0.124 324     4.00     4.49
 Social              4.56 0.118 324     4.33     4.79

Results are averaged over the levels of: language 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
model = ERNIE-3.5-origin:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.585 0.159 324  -3.690  0.0040
 Realistic - Conventional       -0.155 0.159 324  -0.980  0.9250
 Realistic - Enterprising       -0.228 0.158 324  -1.440  0.7040
 Realistic - Investigative      -0.410 0.158 324  -2.590  0.1030
 Realistic - Social             -0.685 0.159 324  -4.310  <.0001
 Artistic - Conventional         0.430 0.159 324   2.710  0.0750
 Artistic - Enterprising         0.358 0.158 324   2.260  0.2120
 Artistic - Investigative        0.175 0.158 324   1.110  0.8780
 Artistic - Social              -0.100 0.158 324  -0.630  0.9890
 Conventional - Enterprising    -0.073 0.158 324  -0.460  0.9970
 Conventional - Investigative   -0.255 0.158 324  -1.610  0.5910
 Conventional - Social          -0.530 0.159 324  -3.340  0.0120
 Enterprising - Investigative   -0.182 0.158 324  -1.160  0.8570
 Enterprising - Social          -0.457 0.158 324  -2.890  0.0460
 Investigative - Social         -0.275 0.158 324  -1.740  0.5070

model = ERNIE-3.5-0205:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.808 0.158 324  -5.110  <.0001
 Realistic - Conventional        0.128 0.158 324   0.810  0.9660
 Realistic - Enterprising       -0.255 0.158 324  -1.620  0.5890
 Realistic - Investigative      -0.565 0.158 324  -3.580  0.0050
 Realistic - Social             -0.578 0.158 324  -3.660  0.0040
 Artistic - Conventional         0.935 0.158 324   5.940  <.0001
 Artistic - Enterprising         0.553 0.158 324   3.510  0.0070
 Artistic - Investigative        0.243 0.157 324   1.540  0.6380
 Artistic - Social               0.230 0.157 324   1.460  0.6880
 Conventional - Enterprising    -0.383 0.158 324  -2.430  0.1500
 Conventional - Investigative   -0.692 0.157 324  -4.400  <.0001
 Conventional - Social          -0.705 0.157 324  -4.480  <.0001
 Enterprising - Investigative   -0.310 0.157 324  -1.970  0.3620
 Enterprising - Social          -0.322 0.157 324  -2.050  0.3160
 Investigative - Social         -0.013 0.157 324  -0.080  1.0000

model = ERNIE-3.5-1222:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -1.200 0.179 324  -6.710  <.0001
 Realistic - Conventional        0.073 0.182 324   0.400  0.9990
 Realistic - Enterprising       -0.213 0.183 324  -1.160  0.8540
 Realistic - Investigative      -0.917 0.180 324  -5.100  <.0001
 Realistic - Social             -1.230 0.176 324  -7.000  <.0001
 Artistic - Conventional         1.273 0.177 324   7.190  <.0001
 Artistic - Enterprising         0.988 0.177 324   5.570  <.0001
 Artistic - Investigative        0.283 0.174 324   1.620  0.5870
 Artistic - Social              -0.030 0.170 324  -0.180  1.0000
 Conventional - Enterprising    -0.285 0.181 324  -1.580  0.6150
 Conventional - Investigative   -0.990 0.178 324  -5.560  <.0001
 Conventional - Social          -1.303 0.174 324  -7.490  <.0001
 Enterprising - Investigative   -0.705 0.178 324  -3.950  0.0010
 Enterprising - Social          -1.017 0.174 324  -5.840  <.0001
 Investigative - Social         -0.312 0.171 324  -1.830  0.4510

Results are averaged over the levels of: language 
Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 6 estimates 

$emmeans
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.36 0.0684 324     3.23     3.50
 Artistic            4.23 0.0666 324     4.10     4.36
 Conventional        3.35 0.0678 324     3.21     3.48
 Enterprising        3.59 0.0677 324     3.46     3.73
 Investigative       3.99 0.0669 324     3.86     4.12
 Social              4.19 0.0656 324     4.06     4.32

Results are averaged over the levels of: model, language 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
 contrast                     estimate     SE  df t.ratio p.value
 Realistic - Artistic           -0.864 0.0955 324  -9.050  <.0001
 Realistic - Conventional        0.015 0.0963 324   0.160  1.0000
 Realistic - Enterprising       -0.232 0.0963 324  -2.410  0.1570
 Realistic - Investigative      -0.631 0.0957 324  -6.590  <.0001
 Realistic - Social             -0.831 0.0948 324  -8.760  <.0001
 Artistic - Conventional         0.879 0.0950 324   9.250  <.0001
 Artistic - Enterprising         0.633 0.0950 324   6.660  <.0001
 Artistic - Investigative        0.233 0.0944 324   2.470  0.1360
 Artistic - Social               0.033 0.0935 324   0.360  0.9990
 Conventional - Enterprising    -0.247 0.0958 324  -2.580  0.1060
 Conventional - Investigative   -0.646 0.0952 324  -6.780  <.0001
 Conventional - Social          -0.846 0.0943 324  -8.970  <.0001
 Enterprising - Investigative   -0.399 0.0951 324  -4.200  0.0010
 Enterprising - Social          -0.599 0.0943 324  -6.350  <.0001
 Investigative - Social         -0.200 0.0937 324  -2.130  0.2720

Results are averaged over the levels of: model, language 
Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 6 estimates 

$emmeans
model = ERNIE-3.5-origin, language = Chinese:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.58 0.159 359     3.27     3.89
 Artistic            4.02 0.158 324     3.70     4.33
 Conventional        3.64 0.159 324     3.33     3.95
 Enterprising        3.89 0.158 324     3.57     4.20
 Investigative       3.96 0.158 324     3.64     4.27
 Social              3.97 0.159 324     3.66     4.28

model = ERNIE-3.5-0205, language = Chinese:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.36 0.158 324     3.04     3.67
 Artistic            4.54 0.158 324     4.23     4.84
 Conventional        3.23 0.158 324     2.92     3.54
 Enterprising        3.73 0.158 324     3.42     4.04
 Investigative       4.17 0.157 324     3.86     4.47
 Social              4.14 0.157 324     3.83     4.44

model = ERNIE-3.5-1222, language = Chinese:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.23 0.184 324     2.86     3.59
 Artistic            4.70 0.173 324     4.35     5.04
 Conventional        3.11 0.181 324     2.75     3.46
 Enterprising        3.17 0.181 324     2.81     3.52
 Investigative       4.11 0.176 324     3.76     4.46
 Social              4.39 0.167 324     4.06     4.72

model = ERNIE-3.5-origin, language = English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           2.97 0.159 324     2.65     3.28
 Artistic            3.70 0.158 324     3.39     4.01
 Conventional        3.22 0.159 324     2.90     3.53
 Enterprising        3.12 0.158 324     2.80     3.43
 Investigative       3.41 0.158 324     3.10     3.72
 Social              3.95 0.159 324     3.63     4.26

model = ERNIE-3.5-0205, language = English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.62 0.158 324     3.31     3.93
 Artistic            4.06 0.158 324     3.75     4.36
 Conventional        3.49 0.158 324     3.18     3.80
 Enterprising        3.76 0.158 324     3.45     4.06
 Investigative       3.94 0.157 324     3.63     4.25
 Social              4.00 0.157 324     3.69     4.30

model = ERNIE-3.5-1222, language = English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.43 0.184 324     3.07     3.79
 Artistic            4.36 0.173 324     4.02     4.70
 Conventional        3.41 0.181 324     3.05     3.76
 Enterprising        3.92 0.181 324     3.56     4.27
 Investigative       4.38 0.176 324     4.03     4.73
 Social              4.73 0.167 324     4.40     5.05

Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
model = ERNIE-3.5-origin, language = Chinese:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.435 0.224 324  -1.940  0.3800
 Realistic - Conventional       -0.060 0.225 324  -0.270  1.0000
 Realistic - Enterprising       -0.305 0.224 324  -1.360  0.7490
 Realistic - Investigative      -0.375 0.224 324  -1.670  0.5500
 Realistic - Social             -0.390 0.225 324  -1.740  0.5080
 Artistic - Conventional         0.375 0.224 324   1.670  0.5500
 Artistic - Enterprising         0.130 0.223 324   0.580  0.9920
 Artistic - Investigative        0.060 0.224 324   0.270  1.0000
 Artistic - Social               0.045 0.224 324   0.200  1.0000
 Conventional - Enterprising    -0.245 0.224 324  -1.100  0.8830
 Conventional - Investigative   -0.315 0.224 324  -1.410  0.7220
 Conventional - Social          -0.330 0.224 324  -1.470  0.6830
 Enterprising - Investigative   -0.070 0.223 324  -0.310  1.0000
 Enterprising - Social          -0.085 0.224 324  -0.380  0.9990
 Investigative - Social         -0.015 0.224 324  -0.070  1.0000

model = ERNIE-3.5-0205, language = Chinese:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -1.180 0.223 324  -5.290  <.0001
 Realistic - Conventional        0.125 0.223 324   0.560  0.9930
 Realistic - Enterprising       -0.375 0.223 324  -1.680  0.5460
 Realistic - Investigative      -0.810 0.223 324  -3.630  0.0040
 Realistic - Social             -0.780 0.223 324  -3.500  0.0070
 Artistic - Conventional         1.305 0.223 324   5.860  <.0001
 Artistic - Enterprising         0.805 0.223 324   3.610  0.0050
 Artistic - Investigative        0.370 0.223 324   1.660  0.5580
 Artistic - Social               0.400 0.222 324   1.800  0.4680
 Conventional - Enterprising    -0.500 0.223 324  -2.240  0.2210
 Conventional - Investigative   -0.935 0.223 324  -4.200  <.0001
 Conventional - Social          -0.905 0.222 324  -4.070  0.0010
 Enterprising - Investigative   -0.435 0.223 324  -1.950  0.3710
 Enterprising - Social          -0.405 0.222 324  -1.820  0.4530
 Investigative - Social          0.030 0.222 324   0.140  1.0000

model = ERNIE-3.5-1222, language = Chinese:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -1.470 0.253 324  -5.810  <.0001
 Realistic - Conventional        0.120 0.258 324   0.470  0.9970
 Realistic - Enterprising        0.060 0.258 324   0.230  1.0000
 Realistic - Investigative      -0.885 0.255 324  -3.480  0.0080
 Realistic - Social             -1.165 0.248 324  -4.690  <.0001
 Artistic - Conventional         1.590 0.250 324   6.350  <.0001
 Artistic - Enterprising         1.530 0.251 324   6.100  <.0001
 Artistic - Investigative        0.585 0.247 324   2.370  0.1700
 Artistic - Social               0.305 0.241 324   1.270  0.8020
 Conventional - Enterprising    -0.060 0.256 324  -0.230  1.0000
 Conventional - Investigative   -1.005 0.252 324  -3.990  0.0010
 Conventional - Social          -1.285 0.246 324  -5.230  <.0001
 Enterprising - Investigative   -0.945 0.252 324  -3.750  0.0030
 Enterprising - Social          -1.225 0.246 324  -4.980  <.0001
 Investigative - Social         -0.280 0.242 324  -1.160  0.8570

model = ERNIE-3.5-origin, language = English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.735 0.224 324  -3.280  0.0150
 Realistic - Conventional       -0.250 0.225 324  -1.110  0.8760
 Realistic - Enterprising       -0.150 0.224 324  -0.670  0.9850
 Realistic - Investigative      -0.445 0.224 324  -1.990  0.3520
 Realistic - Social             -0.980 0.225 324  -4.360  <.0001
 Artistic - Conventional         0.485 0.224 324   2.160  0.2580
 Artistic - Enterprising         0.585 0.223 324   2.620  0.0960
 Artistic - Investigative        0.290 0.224 324   1.300  0.7860
 Artistic - Social              -0.245 0.224 324  -1.090  0.8840
 Conventional - Enterprising     0.100 0.224 324   0.450  0.9980
 Conventional - Investigative   -0.195 0.224 324  -0.870  0.9530
 Conventional - Social          -0.730 0.224 324  -3.250  0.0160
 Enterprising - Investigative   -0.295 0.223 324  -1.320  0.7720
 Enterprising - Social          -0.830 0.224 324  -3.710  0.0030
 Investigative - Social         -0.535 0.224 324  -2.390  0.1620

model = ERNIE-3.5-0205, language = English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.435 0.223 324  -1.950  0.3750
 Realistic - Conventional        0.130 0.223 324   0.580  0.9920
 Realistic - Enterprising       -0.135 0.223 324  -0.600  0.9910
 Realistic - Investigative      -0.320 0.223 324  -1.430  0.7060
 Realistic - Social             -0.375 0.223 324  -1.680  0.5450
 Artistic - Conventional         0.565 0.223 324   2.540  0.1170
 Artistic - Enterprising         0.300 0.223 324   1.350  0.7580
 Artistic - Investigative        0.115 0.223 324   0.520  0.9960
 Artistic - Social               0.060 0.222 324   0.270  1.0000
 Conventional - Enterprising    -0.265 0.223 324  -1.190  0.8420
 Conventional - Investigative   -0.450 0.223 324  -2.020  0.3320
 Conventional - Social          -0.505 0.222 324  -2.270  0.2090
 Enterprising - Investigative   -0.185 0.223 324  -0.830  0.9620
 Enterprising - Social          -0.240 0.222 324  -1.080  0.8890
 Investigative - Social         -0.055 0.222 324  -0.250  1.0000

model = ERNIE-3.5-1222, language = English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.930 0.253 324  -3.670  0.0040
 Realistic - Conventional        0.025 0.258 324   0.100  1.0000
 Realistic - Enterprising       -0.485 0.258 324  -1.880  0.4180
 Realistic - Investigative      -0.950 0.255 324  -3.730  0.0030
 Realistic - Social             -1.295 0.248 324  -5.210  <.0001
 Artistic - Conventional         0.955 0.250 324   3.810  0.0020
 Artistic - Enterprising         0.445 0.251 324   1.770  0.4840
 Artistic - Investigative       -0.020 0.247 324  -0.080  1.0000
 Artistic - Social              -0.365 0.241 324  -1.520  0.6530
 Conventional - Enterprising    -0.510 0.256 324  -1.990  0.3480
 Conventional - Investigative   -0.975 0.252 324  -3.870  0.0020
 Conventional - Social          -1.320 0.246 324  -5.370  <.0001
 Enterprising - Investigative   -0.465 0.252 324  -1.840  0.4400
 Enterprising - Social          -0.810 0.246 324  -3.290  0.0140
 Investigative - Social         -0.345 0.242 324  -1.420  0.7120

Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 6 estimates 

$emmeans
language = Chinese:
 model            emmean     SE  df lower.CL upper.CL
 ERNIE-3.5-origin   3.84 0.0646 324     3.71     3.97
 ERNIE-3.5-0205     3.86 0.0643 324     3.73     3.98
 ERNIE-3.5-1222     3.78 0.0723 324     3.64     3.92

language = English:
 model            emmean     SE  df lower.CL upper.CL
 ERNIE-3.5-origin   3.39 0.0646 324     3.26     3.52
 ERNIE-3.5-0205     3.81 0.0643 324     3.68     3.94
 ERNIE-3.5-1222     4.04 0.0723 324     3.89     4.18

Results are averaged over the levels of: indicator_holland 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
language = Chinese:
 contrast                              estimate     SE  df t.ratio p.value
 (ERNIE-3.5-origin) - (ERNIE-3.5-0205)   -0.017 0.0912 324  -0.190  0.9800
 (ERNIE-3.5-origin) - (ERNIE-3.5-1222)    0.059 0.0970 324   0.610  0.8150
 (ERNIE-3.5-0205) - (ERNIE-3.5-1222)      0.077 0.0968 324   0.790  0.7080

language = English:
 contrast                              estimate     SE  df t.ratio p.value
 (ERNIE-3.5-origin) - (ERNIE-3.5-0205)   -0.417 0.0912 324  -4.580  <.0001
 (ERNIE-3.5-origin) - (ERNIE-3.5-1222)   -0.644 0.0970 324  -6.640  <.0001
 (ERNIE-3.5-0205) - (ERNIE-3.5-1222)     -0.227 0.0968 324  -2.340  0.0510

Results are averaged over the levels of: indicator_holland 
Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 3 estimates 

$emmeans
model = ERNIE-3.5-origin:
 language emmean     SE  df lower.CL upper.CL
 Chinese    3.84 0.0646 324     3.71     3.97
 English    3.39 0.0646 324     3.26     3.52

model = ERNIE-3.5-0205:
 language emmean     SE  df lower.CL upper.CL
 Chinese    3.86 0.0643 324     3.73     3.98
 English    3.81 0.0643 324     3.68     3.94

model = ERNIE-3.5-1222:
 language emmean     SE  df lower.CL upper.CL
 Chinese    3.78 0.0723 324     3.64     3.92
 English    4.04 0.0723 324     3.89     4.18

Results are averaged over the levels of: indicator_holland 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
model = ERNIE-3.5-origin:
 contrast          estimate     SE  df t.ratio p.value
 Chinese - English    0.449 0.0914 324   4.910  <.0001

model = ERNIE-3.5-0205:
 contrast          estimate     SE  df t.ratio p.value
 Chinese - English    0.049 0.0909 324   0.540  0.5890

model = ERNIE-3.5-1222:
 contrast          estimate     SE  df t.ratio p.value
 Chinese - English   -0.254 0.1022 324  -2.490  0.0130

Results are averaged over the levels of: indicator_holland 
Degrees-of-freedom method: containment 

 indicator_holland model              language emmean    SE  df lower.CL upper.CL
 Realistic         gpt-3.5-turbo-0301 Chinese    3.28 0.122 479     3.04     3.51
 Artistic          gpt-3.5-turbo-0301 Chinese    3.68 0.123 432     3.44     3.92
 Conventional      gpt-3.5-turbo-0301 Chinese    3.25 0.123 432     3.00     3.49
 Enterprising      gpt-3.5-turbo-0301 Chinese    3.03 0.121 432     2.79     3.27
 Investigative     gpt-3.5-turbo-0301 Chinese    3.52 0.123 432     3.28     3.76
 Social            gpt-3.5-turbo-0301 Chinese    3.66 0.123 432     3.42     3.90
 Realistic         gpt-3.5-turbo-0125 Chinese    3.86 0.123 432     3.61     4.10
 Artistic          gpt-3.5-turbo-0125 Chinese    4.29 0.123 432     4.04     4.53
 Conventional      gpt-3.5-turbo-0125 Chinese    3.18 0.126 432     2.93     3.42
 Enterprising      gpt-3.5-turbo-0125 Chinese    3.80 0.123 432     3.56     4.04
 Investigative     gpt-3.5-turbo-0125 Chinese    4.08 0.123 432     3.83     4.32
 Social            gpt-3.5-turbo-0125 Chinese    4.07 0.122 432     3.83     4.31
 Realistic         gpt-3.5-turbo-0613 Chinese    3.59 0.125 432     3.34     3.83
 Artistic          gpt-3.5-turbo-0613 Chinese    3.97 0.124 432     3.73     4.21
 Conventional      gpt-3.5-turbo-0613 Chinese    3.26 0.126 432     3.01     3.50
 Enterprising      gpt-3.5-turbo-0613 Chinese    3.45 0.125 432     3.20     3.69
 Investigative     gpt-3.5-turbo-0613 Chinese    3.69 0.125 432     3.44     3.94
 Social            gpt-3.5-turbo-0613 Chinese    3.77 0.124 432     3.52     4.01
 Realistic         gpt-3.5-turbo-1106 Chinese    3.55 0.124 432     3.31     3.79
 Artistic          gpt-3.5-turbo-1106 Chinese    4.84 0.124 432     4.60     5.08
 Conventional      gpt-3.5-turbo-1106 Chinese    2.75 0.123 432     2.50     2.99
 Enterprising      gpt-3.5-turbo-1106 Chinese    3.44 0.125 432     3.19     3.69
 Investigative     gpt-3.5-turbo-1106 Chinese    4.18 0.126 432     3.93     4.42
 Social            gpt-3.5-turbo-1106 Chinese    4.08 0.125 432     3.83     4.33
 Realistic         gpt-3.5-turbo-0301 English    3.05 0.122 432     2.81     3.28
 Artistic          gpt-3.5-turbo-0301 English    3.60 0.123 432     3.35     3.84
 Conventional      gpt-3.5-turbo-0301 English    3.50 0.123 432     3.26     3.74
 Enterprising      gpt-3.5-turbo-0301 English    3.00 0.121 432     2.76     3.24
 Investigative     gpt-3.5-turbo-0301 English    3.33 0.123 432     3.08     3.57
 Social            gpt-3.5-turbo-0301 English    3.81 0.123 432     3.56     4.05
 Realistic         gpt-3.5-turbo-0125 English    4.02 0.123 432     3.78     4.26
 Artistic          gpt-3.5-turbo-0125 English    3.99 0.123 432     3.75     4.23
 Conventional      gpt-3.5-turbo-0125 English    3.87 0.126 432     3.62     4.11
 Enterprising      gpt-3.5-turbo-0125 English    3.79 0.123 432     3.54     4.03
 Investigative     gpt-3.5-turbo-0125 English    3.98 0.123 432     3.74     4.22
 Social            gpt-3.5-turbo-0125 English    4.00 0.122 432     3.75     4.24
 Realistic         gpt-3.5-turbo-0613 English    3.53 0.125 432     3.28     3.78
 Artistic          gpt-3.5-turbo-0613 English    3.83 0.124 432     3.59     4.07
 Conventional      gpt-3.5-turbo-0613 English    3.42 0.126 432     3.17     3.66
 Enterprising      gpt-3.5-turbo-0613 English    3.27 0.125 432     3.02     3.52
 Investigative     gpt-3.5-turbo-0613 English    3.56 0.125 432     3.31     3.80
 Social            gpt-3.5-turbo-0613 English    3.92 0.124 432     3.68     4.16
 Realistic         gpt-3.5-turbo-1106 English    3.63 0.124 432     3.38     3.87
 Artistic          gpt-3.5-turbo-1106 English    3.96 0.124 432     3.71     4.20
 Conventional      gpt-3.5-turbo-1106 English    3.56 0.123 432     3.32     3.81
 Enterprising      gpt-3.5-turbo-1106 English    3.47 0.125 432     3.22     3.71
 Investigative     gpt-3.5-turbo-1106 English    3.65 0.126 432     3.40     3.89
 Social            gpt-3.5-turbo-1106 English    3.94 0.125 432     3.69     4.18

Degrees-of-freedom method: containment 
Confidence level used: 0.95 
 contrast                                                                                estimate    SE  df
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0301 Chinese)            -0.405 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0301 Chinese)         0.030 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 Chinese)         0.245 0.172 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 Chinese)       -0.245 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 Chinese)              -0.385 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 Chinese)           -0.580 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 Chinese)            -1.010 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 Chinese)         0.100 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 Chinese)        -0.525 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 Chinese)       -0.800 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 Chinese)              -0.795 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 Chinese)           -0.310 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 Chinese)            -0.695 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 Chinese)         0.020 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 Chinese)        -0.170 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 Chinese)       -0.415 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 Chinese)              -0.490 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 Chinese)           -0.275 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 Chinese)            -1.565 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 Chinese)         0.530 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 Chinese)        -0.165 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 Chinese)       -0.900 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 Chinese)              -0.805 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0301 English)            0.230 0.172 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0301 English)            -0.320 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0301 English)        -0.225 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 English)         0.275 0.172 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 English)       -0.050 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 English)              -0.530 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 English)           -0.745 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 English)            -0.715 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 English)        -0.590 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 English)        -0.510 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 English)       -0.705 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 English)              -0.720 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 English)           -0.255 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 English)            -0.555 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 English)        -0.140 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 English)         0.005 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 English)       -0.280 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 English)              -0.645 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 English)           -0.350 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 English)            -0.680 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 English)        -0.290 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 English)        -0.190 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 English)       -0.370 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 English)              -0.660 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0301 Chinese)          0.435 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 Chinese)          0.650 0.173 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 Chinese)         0.160 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 Chinese)                0.020 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 Chinese)            -0.175 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 Chinese)             -0.605 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 Chinese)          0.505 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 Chinese)         -0.120 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 Chinese)        -0.395 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 Chinese)               -0.390 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 Chinese)             0.095 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 Chinese)             -0.290 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 Chinese)          0.425 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 Chinese)          0.235 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 Chinese)        -0.010 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 Chinese)               -0.085 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 Chinese)             0.130 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 Chinese)             -1.160 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 Chinese)          0.935 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 Chinese)          0.240 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 Chinese)        -0.495 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 Chinese)               -0.400 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0301 English)             0.635 0.173 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0301 English)              0.085 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0301 English)          0.180 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 English)          0.680 0.173 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 English)         0.355 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 English)               -0.125 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 English)            -0.340 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 English)             -0.310 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 English)         -0.185 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 English)         -0.105 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 English)        -0.300 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 English)               -0.315 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 English)             0.150 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 English)             -0.150 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 English)          0.265 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 English)          0.410 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 English)         0.125 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 English)               -0.240 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 English)             0.055 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 English)             -0.275 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 English)          0.115 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 English)          0.215 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 English)         0.035 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 English)               -0.255 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 Chinese)      0.215 0.172 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 Chinese)    -0.275 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 Chinese)           -0.415 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 Chinese)        -0.610 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 Chinese)         -1.040 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 Chinese)      0.070 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 Chinese)     -0.555 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 Chinese)    -0.830 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 Chinese)           -0.825 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 Chinese)        -0.340 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 Chinese)         -0.725 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 Chinese)     -0.010 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 Chinese)     -0.200 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 Chinese)    -0.445 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 Chinese)           -0.520 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 Chinese)        -0.305 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 Chinese)         -1.595 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 Chinese)      0.500 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 Chinese)     -0.195 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 Chinese)    -0.930 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 Chinese)           -0.835 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0301 English)         0.200 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0301 English)         -0.350 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0301 English)     -0.255 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 English)      0.245 0.172 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 English)    -0.080 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 English)           -0.560 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 English)        -0.775 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 English)         -0.745 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 English)     -0.620 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 English)     -0.540 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 English)    -0.735 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 English)           -0.750 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 English)        -0.285 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 English)         -0.585 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 English)     -0.170 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 English)     -0.025 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 English)    -0.310 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 English)           -0.675 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 English)        -0.380 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 English)         -0.710 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 English)     -0.320 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 English)     -0.220 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 English)    -0.400 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 English)           -0.690 0.175 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 Chinese)    -0.490 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 Chinese)           -0.630 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 Chinese)        -0.825 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 Chinese)         -1.255 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 Chinese)     -0.145 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 Chinese)     -0.770 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 Chinese)    -1.045 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 Chinese)           -1.040 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 Chinese)        -0.555 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 Chinese)         -0.940 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 Chinese)     -0.225 0.175 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 Chinese)     -0.415 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 Chinese)    -0.660 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 Chinese)           -0.735 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 Chinese)        -0.520 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 Chinese)         -1.810 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 Chinese)      0.285 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 Chinese)     -0.410 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 Chinese)    -1.145 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 Chinese)           -1.050 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0301 English)        -0.015 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0301 English)         -0.565 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0301 English)     -0.470 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 English)      0.030 0.171 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 English)    -0.295 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 English)           -0.775 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 English)        -0.990 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 English)         -0.960 0.172 432
 t.ratio p.value
  -2.340  0.9740
   0.170  1.0000
   1.430  1.0000
  -1.420  1.0000
  -2.230  0.9880
  -3.350  0.3250
  -5.840  <.0001
   0.570  1.0000
  -3.030  0.5830
  -4.620  0.0050
  -4.600  0.0050
  -1.770  1.0000
  -3.990  0.0520
   0.110  1.0000
  -0.980  1.0000
  -2.380  0.9660
  -2.820  0.7570
  -1.580  1.0000
  -9.020  <.0001
   3.060  0.5580
  -0.940  1.0000
  -5.140  <.0001
  -4.600  0.0050
   1.340  1.0000
  -1.850  1.0000
  -1.300  1.0000
   1.600  1.0000
  -0.290  1.0000
  -3.070  0.5530
  -4.300  0.0170
  -4.140  0.0310
  -3.370  0.3090
  -2.940  0.6570
  -4.070  0.0400
  -4.170  0.0280
  -1.460  1.0000
  -3.190  0.4510
  -0.800  1.0000
   0.030  1.0000
  -1.610  1.0000
  -3.710  0.1280
  -2.010  0.9980
  -3.920  0.0670
  -1.670  1.0000
  -1.090  1.0000
  -2.110  0.9950
  -3.780  0.1050
   2.500  0.9320
   3.770  0.1080
   0.920  1.0000
   0.120  1.0000
  -1.010  1.0000
  -3.480  0.2380
   2.870  0.7170
  -0.690  1.0000
  -2.270  0.9840
  -2.250  0.9860
   0.540  1.0000
  -1.660  1.0000
   2.410  0.9580
   1.340  1.0000
  -0.060  1.0000
  -0.490  1.0000
   0.740  1.0000
  -6.650  <.0001
   5.370  <.0001
   1.370  1.0000
  -2.810  0.7600
  -2.280  0.9830
   3.670  0.1450
   0.490  1.0000
   1.040  1.0000
   3.940  0.0620
   2.040  0.9980
  -0.720  1.0000
  -1.950  0.9990
  -1.780  1.0000
  -1.050  1.0000
  -0.600  1.0000
  -1.720  1.0000
  -1.810  1.0000
   0.850  1.0000
  -0.860  1.0000
   1.510  1.0000
   2.340  0.9740
   0.710  1.0000
  -1.370  1.0000
   0.310  1.0000
  -1.580  1.0000
   0.660  1.0000
   1.220  1.0000
   0.200  1.0000
  -1.450  1.0000
   1.250  1.0000
  -1.580  1.0000
  -2.390  0.9630
  -3.510  0.2210
  -5.990  <.0001
   0.400  1.0000
  -3.190  0.4450
  -4.780  0.0020
  -4.760  0.0020
  -1.940  0.9990
  -4.150  0.0300
  -0.060  1.0000
  -1.140  1.0000
  -2.540  0.9170
  -2.980  0.6260
  -1.750  1.0000
  -9.160  <.0001
   2.880  0.7120
  -1.110  1.0000
  -5.300  <.0001
  -4.760  0.0020
   1.160  1.0000
  -2.010  0.9980
  -1.470  1.0000
   1.420  1.0000
  -0.460  1.0000
  -3.230  0.4160
  -4.460  0.0090
  -4.290  0.0170
  -3.530  0.2100
  -3.110  0.5180
  -4.230  0.0220
  -4.330  0.0150
  -1.620  1.0000
  -3.350  0.3260
  -0.970  1.0000
  -0.140  1.0000
  -1.770  1.0000
  -3.870  0.0780
  -2.170  0.9920
  -4.080  0.0390
  -1.840  1.0000
  -1.260  1.0000
  -2.280  0.9830
  -3.930  0.0630
  -2.840  0.7390
  -3.660  0.1490
  -4.780  0.0020
  -7.280  <.0001
  -0.830  1.0000
  -4.460  0.0090
  -6.050  <.0001
  -6.040  <.0001
  -3.180  0.4520
  -5.410  <.0001
  -1.290  1.0000
  -2.390  0.9640
  -3.800  0.0990
  -4.240  0.0210
  -3.000  0.6140
 -10.460  <.0001
   1.650  1.0000
  -2.350  0.9710
  -6.560  <.0001
  -6.020  <.0001
  -0.090  1.0000
  -3.270  0.3810
  -2.730  0.8200
   0.180  1.0000
  -1.710  1.0000
  -4.500  0.0080
  -5.730  <.0001
  -5.570  <.0001
 [ reached getOption("max.print") -- omitted 962 rows ]

Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 48 estimates 


==> results/2.1.3_gpt_results.txt <==
Linear mixed-effects model fit by REML
  Data: part3 
   AIC   BIC logLik
  9551 10074  -4702

Random effects:
 Formula: ~1 | itemr
        (Intercept) Residual
StdDev:       0.382    0.346

Variance function:
 Structure: Different standard deviations per stratum
 Formula: ~1 | combined_factor3 
 Parameter estimates:
    Realistic.gpt-3.5-turbo-0125 Investigative.gpt-3.5-turbo-0125      Artistic.gpt-3.5-turbo-0125 
                           1.000                            0.986                            0.901 
       Social.gpt-3.5-turbo-0125  Enterprising.gpt-3.5-turbo-0125  Conventional.gpt-3.5-turbo-0125 
                           0.829                            0.997                            1.429 
    Realistic.gpt-3.5-turbo-0301 Investigative.gpt-3.5-turbo-0301      Artistic.gpt-3.5-turbo-0301 
                           0.674                            0.920                            0.986 
       Social.gpt-3.5-turbo-0301  Enterprising.gpt-3.5-turbo-0301  Conventional.gpt-3.5-turbo-0301 
                           0.878                            0.381                            0.892 
    Realistic.gpt-3.5-turbo-0613 Investigative.gpt-3.5-turbo-0613      Artistic.gpt-3.5-turbo-0613 
                           1.384                            1.295                            1.248 
       Social.gpt-3.5-turbo-0613  Enterprising.gpt-3.5-turbo-0613  Conventional.gpt-3.5-turbo-0613 
                           1.167                            1.286                            1.450 
    Realistic.gpt-3.5-turbo-1106 Investigative.gpt-3.5-turbo-1106      Artistic.gpt-3.5-turbo-1106 
                           1.239                            1.422                            1.080 
       Social.gpt-3.5-turbo-1106  Enterprising.gpt-3.5-turbo-1106  Conventional.gpt-3.5-turbo-1106 
                           1.386                            1.350                            0.993 
Fixed effects:  holland_score ~ indicator_holland * model * language 
                                                                       Value Std.Error   DF t-value p-value
(Intercept)                                                             3.28     0.122 9120   26.88  0.0000
indicator_hollandArtistic                                               0.41     0.173  432    2.34  0.0198
indicator_hollandConventional                                          -0.03     0.173  432   -0.17  0.8623
indicator_hollandEnterprising                                          -0.24     0.172  432   -1.43  0.1544
indicator_hollandInvestigative                                          0.25     0.173  432    1.42  0.1573
indicator_hollandSocial                                                 0.38     0.173  432    2.23  0.0264
modelgpt-3.5-turbo-0125                                                 0.58     0.173  432    3.35  0.0009
modelgpt-3.5-turbo-0613                                                 0.31     0.175  432    1.77  0.0769
modelgpt-3.5-turbo-1106                                                 0.28     0.174  432    1.58  0.1150
languageEnglish                                                        -0.23     0.172  432   -1.34  0.1826
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                       0.02     0.245  432    0.10  0.9189
indicator_hollandConventional:modelgpt-3.5-turbo-0125                  -0.65     0.247  432   -2.64  0.0087
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                   0.19     0.245  432    0.78  0.4377
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                 -0.02     0.245  432   -0.10  0.9189
indicator_hollandSocial:modelgpt-3.5-turbo-0125                        -0.17     0.245  432   -0.69  0.4881
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                      -0.02     0.247  432   -0.08  0.9356
indicator_hollandConventional:modelgpt-3.5-turbo-0613                  -0.30     0.248  432   -1.21  0.2268
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                   0.10     0.247  432    0.43  0.6704
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                 -0.14     0.247  432   -0.57  0.5718
indicator_hollandSocial:modelgpt-3.5-turbo-0613                        -0.20     0.247  432   -0.83  0.4069
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                       0.88     0.246  432    3.59  0.0004
indicator_hollandConventional:modelgpt-3.5-turbo-1106                  -0.78     0.246  432   -3.15  0.0017
indicator_hollandEnterprising:modelgpt-3.5-turbo-1106                   0.14     0.246  432    0.55  0.5838
indicator_hollandInvestigative:modelgpt-3.5-turbo-1106                  0.38     0.247  432    1.54  0.1252
indicator_hollandSocial:modelgpt-3.5-turbo-1106                         0.14     0.247  432    0.59  0.5577
indicator_hollandArtistic:languageEnglish                               0.14     0.245  432    0.59  0.5541
indicator_hollandConventional:languageEnglish                           0.48     0.244  432    1.98  0.0479
indicator_hollandEnterprising:languageEnglish                           0.20     0.243  432    0.82  0.4107
indicator_hollandInvestigative:languageEnglish                          0.04     0.245  432    0.14  0.8863
indicator_hollandSocial:languageEnglish                                 0.38     0.244  432    1.53  0.1257
modelgpt-3.5-turbo-0125:languageEnglish                                 0.39     0.245  432    1.61  0.1076
modelgpt-3.5-turbo-0613:languageEnglish                                 0.17     0.247  432    0.71  0.4794
modelgpt-3.5-turbo-1106:languageEnglish                                 0.30     0.246  432    1.24  0.2162
indicator_hollandArtistic:modelgpt-3.5-turbo-0125:languageEnglish      -0.60     0.347  432   -1.74  0.0820
indicator_hollandConventional:modelgpt-3.5-turbo-0125:languageEnglish   0.04     0.349  432    0.11  0.9088
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125:languageEnglish  -0.38     0.346  432   -1.10  0.2726
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125:languageEnglish -0.30     0.347  432   -0.85  0.3958
indicator_hollandSocial:modelgpt-3.5-turbo-0125:languageEnglish        -0.62     0.346  432   -1.78  0.0766
indicator_hollandArtistic:modelgpt-3.5-turbo-0613:languageEnglish      -0.23     0.350  432   -0.66  0.5113
indicator_hollandConventional:modelgpt-3.5-turbo-0613:languageEnglish  -0.27     0.351  432   -0.77  0.4415
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613:languageEnglish  -0.32     0.349  432   -0.92  0.3592
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613:languageEnglish -0.12     0.350  432   -0.33  0.7425
indicator_hollandSocial:modelgpt-3.5-turbo-0613:languageEnglish        -0.17     0.349  432   -0.47  0.6368
indicator_hollandArtistic:modelgpt-3.5-turbo-1106:languageEnglish      -1.10     0.349  432   -3.17  0.0016
indicator_hollandConventional:modelgpt-3.5-turbo-1106:languageEnglish   0.26     0.348  432    0.75  0.4553
indicator_hollandEnterprising:modelgpt-3.5-turbo-1106:languageEnglish  -0.25     0.348  432   -0.72  0.4732
indicator_hollandInvestigative:modelgpt-3.5-turbo-1106:languageEnglish -0.64     0.350  432   -1.83  0.0680
indicator_hollandSocial:modelgpt-3.5-turbo-1106:languageEnglish        -0.59     0.350  432   -1.70  0.0894
 Correlation: 
                                                                       (Intr) indc_A indc_C indc_E indc_I indc_S
indicator_hollandArtistic                                              -0.703                                   
indicator_hollandConventional                                          -0.705  0.496                            
indicator_hollandEnterprising                                          -0.709  0.499  0.500                     
indicator_hollandInvestigative                                         -0.704  0.495  0.496  0.500              
indicator_hollandSocial                                                -0.705  0.496  0.497  0.500  0.496       
modelgpt-3.5-turbo-0125                                                -0.703  0.495  0.496  0.499  0.495  0.496
modelgpt-3.5-turbo-0613                                                -0.697  0.490  0.491  0.494  0.491  0.491
modelgpt-3.5-turbo-1106                                                -0.700  0.492  0.493  0.496  0.493  0.493
languageEnglish                                                        -0.707  0.497  0.498  0.502  0.498  0.498
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                       0.496 -0.706 -0.350 -0.352 -0.350 -0.350
indicator_hollandConventional:modelgpt-3.5-turbo-0125                   0.494 -0.347 -0.701 -0.350 -0.348 -0.348
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                   0.498 -0.350 -0.351 -0.702 -0.351 -0.351
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                  0.496 -0.349 -0.350 -0.352 -0.705 -0.350
indicator_hollandSocial:modelgpt-3.5-turbo-0125                         0.497 -0.350 -0.350 -0.353 -0.350 -0.705
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                       0.492 -0.700 -0.347 -0.349 -0.347 -0.347
indicator_hollandConventional:modelgpt-3.5-turbo-0613                   0.492 -0.346 -0.698 -0.349 -0.346 -0.346
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                   0.494 -0.348 -0.348 -0.697 -0.348 -0.348
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                  0.492 -0.346 -0.347 -0.349 -0.699 -0.347
indicator_hollandSocial:modelgpt-3.5-turbo-0613                         0.493 -0.347 -0.348 -0.350 -0.347 -0.700
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                       0.494 -0.703 -0.348 -0.351 -0.348 -0.348
indicator_hollandConventional:modelgpt-3.5-turbo-1106                   0.495 -0.348 -0.703 -0.351 -0.349 -0.349
                                                                       md-3.5--0125 md-3.5--0613 md-3.5--1106
indicator_hollandArtistic                                                                                    
indicator_hollandConventional                                                                                
indicator_hollandEnterprising                                                                                
indicator_hollandInvestigative                                                                               
indicator_hollandSocial                                                                                      
modelgpt-3.5-turbo-0125                                                                                      
modelgpt-3.5-turbo-0613                                                 0.490                                
modelgpt-3.5-turbo-1106                                                 0.492        0.487                   
languageEnglish                                                         0.497        0.493        0.495      
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                      -0.706       -0.346       -0.347      
indicator_hollandConventional:modelgpt-3.5-turbo-0125                  -0.702       -0.344       -0.345      
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                  -0.708       -0.347       -0.348      
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                 -0.706       -0.346       -0.347      
indicator_hollandSocial:modelgpt-3.5-turbo-0125                        -0.707       -0.347       -0.348      
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                      -0.346       -0.707       -0.344      
indicator_hollandConventional:modelgpt-3.5-turbo-0613                  -0.346       -0.705       -0.344      
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                  -0.348       -0.709       -0.346      
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                 -0.346       -0.707       -0.344      
indicator_hollandSocial:modelgpt-3.5-turbo-0613                        -0.347       -0.708       -0.345      
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                      -0.348       -0.344       -0.707      
indicator_hollandConventional:modelgpt-3.5-turbo-1106                  -0.348       -0.345       -0.708      
                                                                       lnggEn in_A:-3.5--0125 in_C:-3.5--0125
indicator_hollandArtistic                                                                                    
indicator_hollandConventional                                                                                
indicator_hollandEnterprising                                                                                
indicator_hollandInvestigative                                                                               
indicator_hollandSocial                                                                                      
modelgpt-3.5-turbo-0125                                                                                      
modelgpt-3.5-turbo-0613                                                                                      
modelgpt-3.5-turbo-1106                                                                                      
languageEnglish                                                                                              
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                      -0.351                                
indicator_hollandConventional:modelgpt-3.5-turbo-0125                  -0.349  0.496                         
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                  -0.352  0.500           0.497         
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                 -0.351  0.498           0.496         
indicator_hollandSocial:modelgpt-3.5-turbo-0125                        -0.352  0.499           0.497         
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                      -0.348  0.494           0.243         
indicator_hollandConventional:modelgpt-3.5-turbo-0613                  -0.348  0.244           0.489         
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                  -0.349  0.245           0.244         
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                 -0.348  0.244           0.243         
indicator_hollandSocial:modelgpt-3.5-turbo-0613                        -0.349  0.245           0.244         
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                      -0.349  0.496           0.244         
indicator_hollandConventional:modelgpt-3.5-turbo-1106                  -0.350  0.246           0.492         
                                                                       in_E:-3.5--0125 in_I:-3.5--0125
indicator_hollandArtistic                                                                             
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandSocial                                                                               
modelgpt-3.5-turbo-0125                                                                               
modelgpt-3.5-turbo-0613                                                                               
modelgpt-3.5-turbo-1106                                                                               
languageEnglish                                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                  0.500                         
indicator_hollandSocial:modelgpt-3.5-turbo-0125                         0.501           0.499         
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                       0.245           0.244         
indicator_hollandConventional:modelgpt-3.5-turbo-0613                   0.245           0.244         
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                   0.489           0.245         
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                  0.245           0.493         
indicator_hollandSocial:modelgpt-3.5-turbo-0613                         0.246           0.245         
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                       0.246           0.245         
indicator_hollandConventional:modelgpt-3.5-turbo-1106                   0.247           0.246         
                                                                       in_S:-3.5--0125 in_A:-3.5--0613
indicator_hollandArtistic                                                                             
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandSocial                                                                               
modelgpt-3.5-turbo-0125                                                                               
modelgpt-3.5-turbo-0613                                                                               
modelgpt-3.5-turbo-1106                                                                               
languageEnglish                                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                       0.245                         
indicator_hollandConventional:modelgpt-3.5-turbo-0613                   0.244           0.498         
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                   0.246           0.501         
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                  0.245           0.499         
indicator_hollandSocial:modelgpt-3.5-turbo-0613                         0.494           0.500         
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                       0.246           0.492         
indicator_hollandConventional:modelgpt-3.5-turbo-1106                   0.246           0.244         
                                                                       in_C:-3.5--0613 in_E:-3.5--0613
indicator_hollandArtistic                                                                             
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandSocial                                                                               
modelgpt-3.5-turbo-0125                                                                               
modelgpt-3.5-turbo-0613                                                                               
modelgpt-3.5-turbo-1106                                                                               
languageEnglish                                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                   0.500                         
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                  0.498           0.501         
indicator_hollandSocial:modelgpt-3.5-turbo-0613                         0.499           0.502         
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                       0.243           0.244         
indicator_hollandConventional:modelgpt-3.5-turbo-1106                   0.490           0.245         
                                                                       in_I:-3.5--0613 in_S:-3.5--0613
indicator_hollandArtistic                                                                             
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandSocial                                                                               
modelgpt-3.5-turbo-0125                                                                               
modelgpt-3.5-turbo-0613                                                                               
modelgpt-3.5-turbo-1106                                                                               
languageEnglish                                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0613                         0.500                         
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                       0.243           0.244         
indicator_hollandConventional:modelgpt-3.5-turbo-1106                   0.244           0.244         
                                                                       in_A:-3.5--1106 in_C:-3.5--1106
indicator_hollandArtistic                                                                             
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandSocial                                                                               
modelgpt-3.5-turbo-0125                                                                               
modelgpt-3.5-turbo-0613                                                                               
modelgpt-3.5-turbo-1106                                                                               
languageEnglish                                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0613                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-1106                   0.500                         
                                                                       in_E:-3.5--1106 in_I:-3.5--1106
indicator_hollandArtistic                                                                             
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandSocial                                                                               
modelgpt-3.5-turbo-0125                                                                               
modelgpt-3.5-turbo-0613                                                                               
modelgpt-3.5-turbo-1106                                                                               
languageEnglish                                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0613                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-1106                                                 
                                                                       in_S:-3.5--1106 in_A:E in_C:E in_E:E in_I:E
indicator_hollandArtistic                                                                                         
indicator_hollandConventional                                                                                     
indicator_hollandEnterprising                                                                                     
indicator_hollandInvestigative                                                                                    
indicator_hollandSocial                                                                                           
modelgpt-3.5-turbo-0125                                                                                           
modelgpt-3.5-turbo-0613                                                                                           
modelgpt-3.5-turbo-1106                                                                                           
languageEnglish                                                                                                   
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                                 
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                             
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                             
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                            
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                                   
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                                 
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                                             
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                                             
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                                            
indicator_hollandSocial:modelgpt-3.5-turbo-0613                                                                   
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                                                                 
indicator_hollandConventional:modelgpt-3.5-turbo-1106                                                             
                                                                       in_S:E m-3.5--0125: m-3.5--0613:
indicator_hollandArtistic                                                                              
indicator_hollandConventional                                                                          
indicator_hollandEnterprising                                                                          
indicator_hollandInvestigative                                                                         
indicator_hollandSocial                                                                                
modelgpt-3.5-turbo-0125                                                                                
modelgpt-3.5-turbo-0613                                                                                
modelgpt-3.5-turbo-1106                                                                                
languageEnglish                                                                                        
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                      
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                  
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                  
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                 
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                        
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                      
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                                  
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                                  
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                                 
indicator_hollandSocial:modelgpt-3.5-turbo-0613                                                        
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                                                      
indicator_hollandConventional:modelgpt-3.5-turbo-1106                                                  
                                                                       m-3.5--1106: i_A:-3.5--0125:
indicator_hollandArtistic                                                                          
indicator_hollandConventional                                                                      
indicator_hollandEnterprising                                                                      
indicator_hollandInvestigative                                                                     
indicator_hollandSocial                                                                            
modelgpt-3.5-turbo-0125                                                                            
modelgpt-3.5-turbo-0613                                                                            
modelgpt-3.5-turbo-1106                                                                            
languageEnglish                                                                                    
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                  
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                              
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                              
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                             
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                    
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                  
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                              
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                              
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                             
indicator_hollandSocial:modelgpt-3.5-turbo-0613                                                    
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                                                  
indicator_hollandConventional:modelgpt-3.5-turbo-1106                                              
                                                                       i_C:-3.5--0125: i_E:-3.5--0125:
indicator_hollandArtistic                                                                             
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandSocial                                                                               
modelgpt-3.5-turbo-0125                                                                               
modelgpt-3.5-turbo-0613                                                                               
modelgpt-3.5-turbo-1106                                                                               
languageEnglish                                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0613                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-1106                                                 
                                                                       i_I:-3.5--0125: i_S:-3.5--0125:
indicator_hollandArtistic                                                                             
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandSocial                                                                               
modelgpt-3.5-turbo-0125                                                                               
modelgpt-3.5-turbo-0613                                                                               
modelgpt-3.5-turbo-1106                                                                               
languageEnglish                                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0613                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-1106                                                 
                                                                       i_A:-3.5--0613: i_C:-3.5--0613:
indicator_hollandArtistic                                                                             
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandSocial                                                                               
modelgpt-3.5-turbo-0125                                                                               
modelgpt-3.5-turbo-0613                                                                               
modelgpt-3.5-turbo-1106                                                                               
languageEnglish                                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0613                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-1106                                                 
                                                                       i_E:-3.5--0613: i_I:-3.5--0613:
indicator_hollandArtistic                                                                             
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandSocial                                                                               
modelgpt-3.5-turbo-0125                                                                               
modelgpt-3.5-turbo-0613                                                                               
modelgpt-3.5-turbo-1106                                                                               
languageEnglish                                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0613                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-1106                                                 
                                                                       i_S:-3.5--0613: i_A:-3.5--1106:
indicator_hollandArtistic                                                                             
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandSocial                                                                               
modelgpt-3.5-turbo-0125                                                                               
modelgpt-3.5-turbo-0613                                                                               
modelgpt-3.5-turbo-1106                                                                               
languageEnglish                                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0613                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-1106                                                 
                                                                       i_C:-3.5--1106: i_E:-3.5--1106:
indicator_hollandArtistic                                                                             
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandSocial                                                                               
modelgpt-3.5-turbo-0125                                                                               
modelgpt-3.5-turbo-0613                                                                               
modelgpt-3.5-turbo-1106                                                                               
languageEnglish                                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                                
indicator_hollandSocial:modelgpt-3.5-turbo-0613                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                                                     
indicator_hollandConventional:modelgpt-3.5-turbo-1106                                                 
                                                                       i_I:-3.5--1106:
indicator_hollandArtistic                                                             
indicator_hollandConventional                                                         
indicator_hollandEnterprising                                                         
indicator_hollandInvestigative                                                        
indicator_hollandSocial                                                               
modelgpt-3.5-turbo-0125                                                               
modelgpt-3.5-turbo-0613                                                               
modelgpt-3.5-turbo-1106                                                               
languageEnglish                                                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0125                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0125                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0125                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0125                                
indicator_hollandSocial:modelgpt-3.5-turbo-0125                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-0613                                     
indicator_hollandConventional:modelgpt-3.5-turbo-0613                                 
indicator_hollandEnterprising:modelgpt-3.5-turbo-0613                                 
indicator_hollandInvestigative:modelgpt-3.5-turbo-0613                                
indicator_hollandSocial:modelgpt-3.5-turbo-0613                                       
indicator_hollandArtistic:modelgpt-3.5-turbo-1106                                     
indicator_hollandConventional:modelgpt-3.5-turbo-1106                                 
 [ reached getOption("max.print") -- omitted 26 rows ]

Standardized Within-Group Residuals:
     Min       Q1      Med       Q3      Max 
-6.92413 -0.21381  0.00225  0.29397  5.61647 

Number of Observations: 9600
Number of Groups: 480 
                                 numDF denDF F-value p-value
(Intercept)                          1  9120   42031  <.0001
indicator_holland                    5   432      39  <.0001
model                                3   432      39  <.0001
language                             1   432       0  0.4831
indicator_holland:model             15   432       4  <.0001
indicator_holland:language           5   432      11  <.0001
model:language                       3   432       1  0.4357
indicator_holland:model:language    15   432       2  0.0128
$emmeans
model = gpt-3.5-turbo-0301:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.16 0.0861 432     2.99     3.33
 Artistic            3.64 0.0870 432     3.47     3.81
 Conventional        3.37 0.0867 432     3.20     3.54
 Enterprising        3.02 0.0856 432     2.85     3.18
 Investigative       3.42 0.0868 432     3.25     3.59
 Social              3.73 0.0867 432     3.56     3.90

model = gpt-3.5-turbo-0125:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.94 0.0871 432     3.77     4.11
 Artistic            4.14 0.0868 432     3.97     4.31
 Conventional        3.52 0.0889 432     3.35     3.69
 Enterprising        3.79 0.0871 432     3.62     3.96
 Investigative       4.03 0.0870 432     3.86     4.20
 Social              4.03 0.0865 432     3.86     4.20

model = gpt-3.5-turbo-0613:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.56 0.0886 432     3.38     3.73
 Artistic            3.90 0.0880 432     3.73     4.07
 Conventional        3.34 0.0890 432     3.16     3.51
 Enterprising        3.36 0.0882 432     3.18     3.53
 Investigative       3.62 0.0882 432     3.45     3.80
 Social              3.84 0.0877 432     3.67     4.01

model = gpt-3.5-turbo-1106:
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.59 0.0880 432     3.41     3.76
 Artistic            4.40 0.0874 432     4.23     4.57
 Conventional        3.16 0.0871 432     2.98     3.33
 Enterprising        3.45 0.0885 432     3.28     3.63
 Investigative       3.91 0.0888 432     3.74     4.08
 Social              4.01 0.0887 432     3.83     4.18

Results are averaged over the levels of: language 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
model = gpt-3.5-turbo-0301:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.478 0.122 432  -3.900  0.0020
 Realistic - Conventional       -0.212 0.122 432  -1.740  0.5070
 Realistic - Enterprising        0.145 0.121 432   1.190  0.8400
 Realistic - Investigative      -0.263 0.122 432  -2.150  0.2660
 Realistic - Social             -0.572 0.122 432  -4.680  <.0001
 Artistic - Conventional         0.265 0.123 432   2.160  0.2600
 Artistic - Enterprising         0.623 0.122 432   5.100  <.0001
 Artistic - Investigative        0.215 0.123 432   1.750  0.5000
 Artistic - Social              -0.095 0.123 432  -0.770  0.9720
 Conventional - Enterprising     0.357 0.122 432   2.930  0.0410
 Conventional - Investigative   -0.050 0.123 432  -0.410  0.9990
 Conventional - Social          -0.360 0.123 432  -2.940  0.0410
 Enterprising - Investigative   -0.407 0.122 432  -3.340  0.0120
 Enterprising - Social          -0.717 0.122 432  -5.890  <.0001
 Investigative - Social         -0.310 0.123 432  -2.530  0.1190

model = gpt-3.5-turbo-0125:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.200 0.123 432  -1.630  0.5810
 Realistic - Conventional        0.417 0.124 432   3.360  0.0110
 Realistic - Enterprising        0.145 0.123 432   1.180  0.8470
 Realistic - Investigative      -0.090 0.123 432  -0.730  0.9780
 Realistic - Social             -0.095 0.123 432  -0.770  0.9720
 Artistic - Conventional         0.618 0.124 432   4.970  <.0001
 Artistic - Enterprising         0.345 0.123 432   2.810  0.0580
 Artistic - Investigative        0.110 0.123 432   0.900  0.9480
 Artistic - Social               0.105 0.122 432   0.860  0.9560
 Conventional - Enterprising    -0.273 0.124 432  -2.190  0.2440
 Conventional - Investigative   -0.508 0.124 432  -4.080  0.0010
 Conventional - Social          -0.512 0.124 432  -4.130  0.0010
 Enterprising - Investigative   -0.235 0.123 432  -1.910  0.3980
 Enterprising - Social          -0.240 0.123 432  -1.950  0.3700
 Investigative - Social         -0.005 0.123 432  -0.040  1.0000

model = gpt-3.5-turbo-0613:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.342 0.125 432  -2.740  0.0690
 Realistic - Conventional        0.223 0.126 432   1.770  0.4850
 Realistic - Enterprising        0.200 0.125 432   1.600  0.5990
 Realistic - Investigative      -0.065 0.125 432  -0.520  0.9950
 Realistic - Social             -0.285 0.125 432  -2.290  0.2020
 Artistic - Conventional         0.565 0.125 432   4.510  <.0001
 Artistic - Enterprising         0.542 0.125 432   4.350  <.0001
 Artistic - Investigative        0.277 0.125 432   2.230  0.2280
 Artistic - Social               0.057 0.124 432   0.460  0.9970
 Conventional - Enterprising    -0.023 0.125 432  -0.180  1.0000
 Conventional - Investigative   -0.288 0.125 432  -2.290  0.1980
 Conventional - Social          -0.508 0.125 432  -4.060  0.0010
 Enterprising - Investigative   -0.265 0.125 432  -2.120  0.2770
 Enterprising - Social          -0.485 0.124 432  -3.900  0.0020
 Investigative - Social         -0.220 0.124 432  -1.770  0.4870

model = gpt-3.5-turbo-1106:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.810 0.124 432  -6.530  <.0001
 Realistic - Conventional        0.433 0.124 432   3.490  0.0070
 Realistic - Enterprising        0.135 0.125 432   1.080  0.8890
 Realistic - Investigative      -0.322 0.125 432  -2.580  0.1050
 Realistic - Social             -0.420 0.125 432  -3.360  0.0110
 Artistic - Conventional         1.243 0.123 432  10.070  <.0001
 Artistic - Enterprising         0.945 0.124 432   7.600  <.0001
 Artistic - Investigative        0.487 0.125 432   3.910  0.0010
 Artistic - Social               0.390 0.124 432   3.130  0.0230
 Conventional - Enterprising    -0.298 0.124 432  -2.400  0.1600
 Conventional - Investigative   -0.755 0.124 432  -6.070  <.0001
 Conventional - Social          -0.853 0.124 432  -6.860  <.0001
 Enterprising - Investigative   -0.457 0.125 432  -3.650  0.0040
 Enterprising - Social          -0.555 0.125 432  -4.430  <.0001
 Investigative - Social         -0.097 0.126 432  -0.780  0.9710

Results are averaged over the levels of: language 
Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 6 estimates 

$emmeans
 indicator_holland emmean     SE  df lower.CL upper.CL
 Realistic           3.56 0.0437 432     3.47     3.65
 Artistic            4.02 0.0437 432     3.93     4.10
 Conventional        3.35 0.0440 432     3.26     3.43
 Enterprising        3.40 0.0437 432     3.32     3.49
 Investigative       3.75 0.0439 432     3.66     3.83
 Social              3.90 0.0437 432     3.82     3.99

Results are averaged over the levels of: model, language 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
 contrast                     estimate     SE  df t.ratio p.value
 Realistic - Artistic           -0.458 0.0618 432  -7.400  <.0001
 Realistic - Conventional        0.215 0.0620 432   3.470  0.0080
 Realistic - Enterprising        0.156 0.0618 432   2.530  0.1180
 Realistic - Investigative      -0.185 0.0619 432  -2.990  0.0350
 Realistic - Social             -0.343 0.0618 432  -5.550  <.0001
 Artistic - Conventional         0.673 0.0619 432  10.860  <.0001
 Artistic - Enterprising         0.614 0.0617 432   9.940  <.0001
 Artistic - Investigative        0.273 0.0619 432   4.400  <.0001
 Artistic - Social               0.114 0.0618 432   1.850  0.4340
 Conventional - Enterprising    -0.059 0.0620 432  -0.950  0.9340
 Conventional - Investigative   -0.400 0.0621 432  -6.440  <.0001
 Conventional - Social          -0.558 0.0620 432  -9.000  <.0001
 Enterprising - Investigative   -0.341 0.0619 432  -5.510  <.0001
 Enterprising - Social          -0.499 0.0618 432  -8.080  <.0001
 Investigative - Social         -0.158 0.0619 432  -2.550  0.1110

Results are averaged over the levels of: model, language 
Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 6 estimates 

$emmeans
model = gpt-3.5-turbo-0301, language = Chinese:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.28 0.122 479     3.04     3.51
 Artistic            3.68 0.123 432     3.44     3.92
 Conventional        3.25 0.123 432     3.00     3.49
 Enterprising        3.03 0.121 432     2.79     3.27
 Investigative       3.52 0.123 432     3.28     3.76
 Social              3.66 0.123 432     3.42     3.90

model = gpt-3.5-turbo-0125, language = Chinese:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.86 0.123 432     3.61     4.10
 Artistic            4.29 0.123 432     4.04     4.53
 Conventional        3.18 0.126 432     2.93     3.42
 Enterprising        3.80 0.123 432     3.56     4.04
 Investigative       4.08 0.123 432     3.83     4.32
 Social              4.07 0.122 432     3.83     4.31

model = gpt-3.5-turbo-0613, language = Chinese:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.59 0.125 432     3.34     3.83
 Artistic            3.97 0.124 432     3.73     4.21
 Conventional        3.26 0.126 432     3.01     3.50
 Enterprising        3.45 0.125 432     3.20     3.69
 Investigative       3.69 0.125 432     3.44     3.94
 Social              3.77 0.124 432     3.52     4.01

model = gpt-3.5-turbo-1106, language = Chinese:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.55 0.124 432     3.31     3.79
 Artistic            4.84 0.124 432     4.60     5.08
 Conventional        2.75 0.123 432     2.50     2.99
 Enterprising        3.44 0.125 432     3.19     3.69
 Investigative       4.18 0.126 432     3.93     4.42
 Social              4.08 0.125 432     3.83     4.33

model = gpt-3.5-turbo-0301, language = English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.05 0.122 432     2.81     3.28
 Artistic            3.60 0.123 432     3.35     3.84
 Conventional        3.50 0.123 432     3.26     3.74
 Enterprising        3.00 0.121 432     2.76     3.24
 Investigative       3.33 0.123 432     3.08     3.57
 Social              3.81 0.123 432     3.56     4.05

model = gpt-3.5-turbo-0125, language = English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           4.02 0.123 432     3.78     4.26
 Artistic            3.99 0.123 432     3.75     4.23
 Conventional        3.87 0.126 432     3.62     4.11
 Enterprising        3.79 0.123 432     3.54     4.03
 Investigative       3.98 0.123 432     3.74     4.22
 Social              4.00 0.122 432     3.75     4.24

model = gpt-3.5-turbo-0613, language = English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.53 0.125 432     3.28     3.78
 Artistic            3.83 0.124 432     3.59     4.07
 Conventional        3.42 0.126 432     3.17     3.66
 Enterprising        3.27 0.125 432     3.02     3.52
 Investigative       3.56 0.125 432     3.31     3.80
 Social              3.92 0.124 432     3.68     4.16

model = gpt-3.5-turbo-1106, language = English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.63 0.124 432     3.38     3.87
 Artistic            3.96 0.124 432     3.71     4.20
 Conventional        3.56 0.123 432     3.32     3.81
 Enterprising        3.47 0.125 432     3.22     3.71
 Investigative       3.65 0.126 432     3.40     3.89
 Social              3.94 0.125 432     3.69     4.18

Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
model = gpt-3.5-turbo-0301, language = Chinese:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.405 0.173 432  -2.340  0.1810
 Realistic - Conventional        0.030 0.173 432   0.170  1.0000
 Realistic - Enterprising        0.245 0.172 432   1.430  0.7110
 Realistic - Investigative      -0.245 0.173 432  -1.420  0.7170
 Realistic - Social             -0.385 0.173 432  -2.230  0.2270
 Artistic - Conventional         0.435 0.174 432   2.500  0.1250
 Artistic - Enterprising         0.650 0.173 432   3.770  0.0030
 Artistic - Investigative        0.160 0.174 432   0.920  0.9410
 Artistic - Social               0.020 0.174 432   0.120  1.0000
 Conventional - Enterprising     0.215 0.172 432   1.250  0.8130
 Conventional - Investigative   -0.275 0.174 432  -1.580  0.6090
 Conventional - Social          -0.415 0.173 432  -2.390  0.1610
 Enterprising - Investigative   -0.490 0.172 432  -2.840  0.0530
 Enterprising - Social          -0.630 0.172 432  -3.660  0.0040
 Investigative - Social         -0.140 0.173 432  -0.810  0.9660

model = gpt-3.5-turbo-0125, language = Chinese:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.430 0.174 432  -2.470  0.1340
 Realistic - Conventional        0.680 0.176 432   3.860  0.0020
 Realistic - Enterprising        0.055 0.174 432   0.320  1.0000
 Realistic - Investigative      -0.220 0.174 432  -1.260  0.8050
 Realistic - Social             -0.215 0.174 432  -1.240  0.8180
 Artistic - Conventional         1.110 0.176 432   6.320  <.0001
 Artistic - Enterprising         0.485 0.174 432   2.790  0.0610
 Artistic - Investigative        0.210 0.174 432   1.210  0.8330
 Artistic - Social               0.215 0.173 432   1.240  0.8170
 Conventional - Enterprising    -0.625 0.176 432  -3.550  0.0060
 Conventional - Investigative   -0.900 0.176 432  -5.120  <.0001
 Conventional - Social          -0.895 0.175 432  -5.100  <.0001
 Enterprising - Investigative   -0.275 0.174 432  -1.580  0.6130
 Enterprising - Social          -0.270 0.174 432  -1.560  0.6290
 Investigative - Social          0.005 0.174 432   0.030  1.0000

model = gpt-3.5-turbo-0613, language = Chinese:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.385 0.177 432  -2.180  0.2500
 Realistic - Conventional        0.330 0.178 432   1.860  0.4300
 Realistic - Enterprising        0.140 0.177 432   0.790  0.9690
 Realistic - Investigative      -0.105 0.177 432  -0.590  0.9910
 Realistic - Social             -0.180 0.176 432  -1.020  0.9110
 Artistic - Conventional         0.715 0.177 432   4.040  0.0010
 Artistic - Enterprising         0.525 0.176 432   2.980  0.0360
 Artistic - Investigative        0.280 0.176 432   1.590  0.6070
 Artistic - Social               0.205 0.176 432   1.170  0.8530
 Conventional - Enterprising    -0.190 0.177 432  -1.070  0.8920
 Conventional - Investigative   -0.435 0.177 432  -2.450  0.1400
 Conventional - Social          -0.510 0.177 432  -2.890  0.0470
 Enterprising - Investigative   -0.245 0.176 432  -1.390  0.7340
 Enterprising - Social          -0.320 0.176 432  -1.820  0.4540
 Investigative - Social         -0.075 0.176 432  -0.430  0.9980

model = gpt-3.5-turbo-1106, language = Chinese:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -1.290 0.175 432  -7.360  <.0001
 Realistic - Conventional        0.805 0.175 432   4.600  <.0001
 Realistic - Enterprising        0.110 0.176 432   0.620  0.9890
 Realistic - Investigative      -0.625 0.177 432  -3.530  0.0060
 Realistic - Social             -0.530 0.177 432  -3.000  0.0340
 Artistic - Conventional         2.095 0.174 432  12.010  <.0001
 Artistic - Enterprising         1.400 0.176 432   7.960  <.0001
 Artistic - Investigative        0.665 0.176 432   3.770  0.0030
 Artistic - Social               0.760 0.176 432   4.320  <.0001
 Conventional - Enterprising    -0.695 0.176 432  -3.960  0.0010
 Conventional - Investigative   -1.430 0.176 432  -8.130  <.0001
 Conventional - Social          -1.335 0.176 432  -7.600  <.0001
 Enterprising - Investigative   -0.735 0.177 432  -4.150  0.0010
 Enterprising - Social          -0.640 0.177 432  -3.610  0.0050
 Investigative - Social          0.095 0.177 432   0.540  0.9950

model = gpt-3.5-turbo-0301, language = English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.550 0.173 432  -3.180  0.0200
 Realistic - Conventional       -0.455 0.173 432  -2.630  0.0920
 Realistic - Enterprising        0.045 0.172 432   0.260  1.0000
 Realistic - Investigative      -0.280 0.173 432  -1.620  0.5860
 Realistic - Social             -0.760 0.173 432  -4.400  <.0001
 Artistic - Conventional         0.095 0.174 432   0.550  0.9940
 Artistic - Enterprising         0.595 0.173 432   3.450  0.0080
 Artistic - Investigative        0.270 0.174 432   1.550  0.6300
 Artistic - Social              -0.210 0.174 432  -1.210  0.8330
 Conventional - Enterprising     0.500 0.172 432   2.900  0.0450
 Conventional - Investigative    0.175 0.174 432   1.010  0.9150
 Conventional - Social          -0.305 0.173 432  -1.760  0.4940
 Enterprising - Investigative   -0.325 0.172 432  -1.880  0.4130
 Enterprising - Social          -0.805 0.172 432  -4.670  <.0001
 Investigative - Social         -0.480 0.173 432  -2.770  0.0650

model = gpt-3.5-turbo-0125, language = English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic            0.030 0.174 432   0.170  1.0000
 Realistic - Conventional        0.155 0.176 432   0.880  0.9510
 Realistic - Enterprising        0.235 0.174 432   1.350  0.7570
 Realistic - Investigative       0.040 0.174 432   0.230  1.0000
 Realistic - Social              0.025 0.174 432   0.140  1.0000
 Artistic - Conventional         0.125 0.176 432   0.710  0.9800
 Artistic - Enterprising         0.205 0.174 432   1.180  0.8470
 Artistic - Investigative        0.010 0.174 432   0.060  1.0000
 Artistic - Social              -0.005 0.173 432  -0.030  1.0000
 Conventional - Enterprising     0.080 0.176 432   0.450  0.9980
 Conventional - Investigative   -0.115 0.176 432  -0.650  0.9870
 Conventional - Social          -0.130 0.175 432  -0.740  0.9770
 Enterprising - Investigative   -0.195 0.174 432  -1.120  0.8730
 Enterprising - Social          -0.210 0.174 432  -1.210  0.8320
 Investigative - Social         -0.015 0.174 432  -0.090  1.0000

model = gpt-3.5-turbo-0613, language = English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.300 0.177 432  -1.700  0.5340
 Realistic - Conventional        0.115 0.178 432   0.650  0.9870
 Realistic - Enterprising        0.260 0.177 432   1.470  0.6840
 Realistic - Investigative      -0.025 0.177 432  -0.140  1.0000
 Realistic - Social             -0.390 0.176 432  -2.210  0.2350
 Artistic - Conventional         0.415 0.177 432   2.340  0.1790
 Artistic - Enterprising         0.560 0.176 432   3.180  0.0200
 Artistic - Investigative        0.275 0.176 432   1.560  0.6250
 Artistic - Social              -0.090 0.176 432  -0.510  0.9960
 Conventional - Enterprising     0.145 0.177 432   0.820  0.9640
 Conventional - Investigative   -0.140 0.177 432  -0.790  0.9690
 Conventional - Social          -0.505 0.177 432  -2.860  0.0510
 Enterprising - Investigative   -0.285 0.176 432  -1.620  0.5890
 Enterprising - Social          -0.650 0.176 432  -3.700  0.0030
 Investigative - Social         -0.365 0.176 432  -2.070  0.3030

model = gpt-3.5-turbo-1106, language = English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.330 0.175 432  -1.880  0.4150
 Realistic - Conventional        0.060 0.175 432   0.340  0.9990
 Realistic - Enterprising        0.160 0.176 432   0.910  0.9450
 Realistic - Investigative      -0.020 0.177 432  -0.110  1.0000
 Realistic - Social             -0.310 0.177 432  -1.750  0.4960
 Artistic - Conventional         0.390 0.174 432   2.240  0.2240
 Artistic - Enterprising         0.490 0.176 432   2.790  0.0620
 Artistic - Investigative        0.310 0.176 432   1.760  0.4930
 Artistic - Social               0.020 0.176 432   0.110  1.0000
 Conventional - Enterprising     0.100 0.176 432   0.570  0.9930
 Conventional - Investigative   -0.080 0.176 432  -0.450  0.9980
 Conventional - Social          -0.370 0.176 432  -2.110  0.2860
 Enterprising - Investigative   -0.180 0.177 432  -1.020  0.9130
 Enterprising - Social          -0.470 0.177 432  -2.650  0.0870
 Investigative - Social         -0.290 0.177 432  -1.630  0.5760

Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 6 estimates 

$emmeans
language = Chinese:
 model              emmean     SE  df lower.CL upper.CL
 gpt-3.5-turbo-0301   3.40 0.0499 432     3.30     3.50
 gpt-3.5-turbo-0125   3.88 0.0504 432     3.78     3.98
 gpt-3.5-turbo-0613   3.62 0.0510 432     3.52     3.72
 gpt-3.5-turbo-1106   3.81 0.0508 432     3.71     3.90

language = English:
 model              emmean     SE  df lower.CL upper.CL
 gpt-3.5-turbo-0301   3.38 0.0499 432     3.28     3.48
 gpt-3.5-turbo-0125   3.94 0.0504 432     3.84     4.04
 gpt-3.5-turbo-0613   3.59 0.0510 432     3.49     3.69
 gpt-3.5-turbo-1106   3.70 0.0508 432     3.60     3.80

Results are averaged over the levels of: indicator_holland 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
language = Chinese:
 contrast                                    estimate     SE  df t.ratio p.value
 (gpt-3.5-turbo-0301) - (gpt-3.5-turbo-0125)   -0.475 0.0709 432  -6.700  <.0001
 (gpt-3.5-turbo-0301) - (gpt-3.5-turbo-0613)   -0.217 0.0714 432  -3.040  0.0140
 (gpt-3.5-turbo-0301) - (gpt-3.5-turbo-1106)   -0.403 0.0713 432  -5.660  <.0001
 (gpt-3.5-turbo-0125) - (gpt-3.5-turbo-0613)    0.258 0.0717 432   3.600  0.0020
 (gpt-3.5-turbo-0125) - (gpt-3.5-turbo-1106)    0.072 0.0716 432   1.000  0.7490
 (gpt-3.5-turbo-0613) - (gpt-3.5-turbo-1106)   -0.187 0.0720 432  -2.590  0.0480

language = English:
 contrast                                    estimate     SE  df t.ratio p.value
 (gpt-3.5-turbo-0301) - (gpt-3.5-turbo-0125)   -0.561 0.0709 432  -7.910  <.0001
 (gpt-3.5-turbo-0301) - (gpt-3.5-turbo-0613)   -0.208 0.0714 432  -2.920  0.0190
 (gpt-3.5-turbo-0301) - (gpt-3.5-turbo-1106)   -0.320 0.0713 432  -4.490  <.0001
 (gpt-3.5-turbo-0125) - (gpt-3.5-turbo-0613)    0.353 0.0717 432   4.920  <.0001
 (gpt-3.5-turbo-0125) - (gpt-3.5-turbo-1106)    0.241 0.0716 432   3.370  0.0050
 (gpt-3.5-turbo-0613) - (gpt-3.5-turbo-1106)   -0.112 0.0720 432  -1.550  0.4080

Results are averaged over the levels of: indicator_holland 
Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 4 estimates 

$emmeans
model = gpt-3.5-turbo-0301:
 language emmean     SE  df lower.CL upper.CL
 Chinese    3.40 0.0499 432     3.30     3.50
 English    3.38 0.0499 432     3.28     3.48

model = gpt-3.5-turbo-0125:
 language emmean     SE  df lower.CL upper.CL
 Chinese    3.88 0.0504 432     3.78     3.98
 English    3.94 0.0504 432     3.84     4.04

model = gpt-3.5-turbo-0613:
 language emmean     SE  df lower.CL upper.CL
 Chinese    3.62 0.0510 432     3.52     3.72
 English    3.59 0.0510 432     3.49     3.69

model = gpt-3.5-turbo-1106:
 language emmean     SE  df lower.CL upper.CL
 Chinese    3.81 0.0508 432     3.71     3.90
 English    3.70 0.0508 432     3.60     3.80

Results are averaged over the levels of: indicator_holland 
Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
model = gpt-3.5-turbo-0301:
 contrast          estimate     SE  df t.ratio p.value
 Chinese - English   0.0233 0.0706 432   0.330  0.7410

model = gpt-3.5-turbo-0125:
 contrast          estimate     SE  df t.ratio p.value
 Chinese - English  -0.0625 0.0712 432  -0.878  0.3810

model = gpt-3.5-turbo-0613:
 contrast          estimate     SE  df t.ratio p.value
 Chinese - English   0.0317 0.0721 432   0.439  0.6610

model = gpt-3.5-turbo-1106:
 contrast          estimate     SE  df t.ratio p.value
 Chinese - English   0.1067 0.0719 432   1.483  0.1390

Results are averaged over the levels of: indicator_holland 
Degrees-of-freedom method: containment 

 indicator_holland model              language emmean    SE  df lower.CL upper.CL
 Realistic         gpt-3.5-turbo-0301 Chinese    3.28 0.122 479     3.04     3.51
 Artistic          gpt-3.5-turbo-0301 Chinese    3.68 0.123 432     3.44     3.92
 Conventional      gpt-3.5-turbo-0301 Chinese    3.25 0.123 432     3.00     3.49
 Enterprising      gpt-3.5-turbo-0301 Chinese    3.03 0.121 432     2.79     3.27
 Investigative     gpt-3.5-turbo-0301 Chinese    3.52 0.123 432     3.28     3.76
 Social            gpt-3.5-turbo-0301 Chinese    3.66 0.123 432     3.42     3.90
 Realistic         gpt-3.5-turbo-0125 Chinese    3.86 0.123 432     3.61     4.10
 Artistic          gpt-3.5-turbo-0125 Chinese    4.29 0.123 432     4.04     4.53
 Conventional      gpt-3.5-turbo-0125 Chinese    3.18 0.126 432     2.93     3.42
 Enterprising      gpt-3.5-turbo-0125 Chinese    3.80 0.123 432     3.56     4.04
 Investigative     gpt-3.5-turbo-0125 Chinese    4.08 0.123 432     3.83     4.32
 Social            gpt-3.5-turbo-0125 Chinese    4.07 0.122 432     3.83     4.31
 Realistic         gpt-3.5-turbo-0613 Chinese    3.59 0.125 432     3.34     3.83
 Artistic          gpt-3.5-turbo-0613 Chinese    3.97 0.124 432     3.73     4.21
 Conventional      gpt-3.5-turbo-0613 Chinese    3.26 0.126 432     3.01     3.50
 Enterprising      gpt-3.5-turbo-0613 Chinese    3.45 0.125 432     3.20     3.69
 Investigative     gpt-3.5-turbo-0613 Chinese    3.69 0.125 432     3.44     3.94
 Social            gpt-3.5-turbo-0613 Chinese    3.77 0.124 432     3.52     4.01
 Realistic         gpt-3.5-turbo-1106 Chinese    3.55 0.124 432     3.31     3.79
 Artistic          gpt-3.5-turbo-1106 Chinese    4.84 0.124 432     4.60     5.08
 Conventional      gpt-3.5-turbo-1106 Chinese    2.75 0.123 432     2.50     2.99
 Enterprising      gpt-3.5-turbo-1106 Chinese    3.44 0.125 432     3.19     3.69
 Investigative     gpt-3.5-turbo-1106 Chinese    4.18 0.126 432     3.93     4.42
 Social            gpt-3.5-turbo-1106 Chinese    4.08 0.125 432     3.83     4.33
 Realistic         gpt-3.5-turbo-0301 English    3.05 0.122 432     2.81     3.28
 Artistic          gpt-3.5-turbo-0301 English    3.60 0.123 432     3.35     3.84
 Conventional      gpt-3.5-turbo-0301 English    3.50 0.123 432     3.26     3.74
 Enterprising      gpt-3.5-turbo-0301 English    3.00 0.121 432     2.76     3.24
 Investigative     gpt-3.5-turbo-0301 English    3.33 0.123 432     3.08     3.57
 Social            gpt-3.5-turbo-0301 English    3.81 0.123 432     3.56     4.05
 Realistic         gpt-3.5-turbo-0125 English    4.02 0.123 432     3.78     4.26
 Artistic          gpt-3.5-turbo-0125 English    3.99 0.123 432     3.75     4.23
 Conventional      gpt-3.5-turbo-0125 English    3.87 0.126 432     3.62     4.11
 Enterprising      gpt-3.5-turbo-0125 English    3.79 0.123 432     3.54     4.03
 Investigative     gpt-3.5-turbo-0125 English    3.98 0.123 432     3.74     4.22
 Social            gpt-3.5-turbo-0125 English    4.00 0.122 432     3.75     4.24
 Realistic         gpt-3.5-turbo-0613 English    3.53 0.125 432     3.28     3.78
 Artistic          gpt-3.5-turbo-0613 English    3.83 0.124 432     3.59     4.07
 Conventional      gpt-3.5-turbo-0613 English    3.42 0.126 432     3.17     3.66
 Enterprising      gpt-3.5-turbo-0613 English    3.27 0.125 432     3.02     3.52
 Investigative     gpt-3.5-turbo-0613 English    3.56 0.125 432     3.31     3.80
 Social            gpt-3.5-turbo-0613 English    3.92 0.124 432     3.68     4.16
 Realistic         gpt-3.5-turbo-1106 English    3.63 0.124 432     3.38     3.87
 Artistic          gpt-3.5-turbo-1106 English    3.96 0.124 432     3.71     4.20
 Conventional      gpt-3.5-turbo-1106 English    3.56 0.123 432     3.32     3.81
 Enterprising      gpt-3.5-turbo-1106 English    3.47 0.125 432     3.22     3.71
 Investigative     gpt-3.5-turbo-1106 English    3.65 0.126 432     3.40     3.89
 Social            gpt-3.5-turbo-1106 English    3.94 0.125 432     3.69     4.18

Degrees-of-freedom method: containment 
Confidence level used: 0.95 
 contrast                                                                                estimate    SE  df
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0301 Chinese)            -0.405 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0301 Chinese)         0.030 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 Chinese)         0.245 0.172 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 Chinese)       -0.245 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 Chinese)              -0.385 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 Chinese)           -0.580 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 Chinese)            -1.010 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 Chinese)         0.100 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 Chinese)        -0.525 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 Chinese)       -0.800 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 Chinese)              -0.795 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 Chinese)           -0.310 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 Chinese)            -0.695 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 Chinese)         0.020 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 Chinese)        -0.170 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 Chinese)       -0.415 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 Chinese)              -0.490 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 Chinese)           -0.275 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 Chinese)            -1.565 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 Chinese)         0.530 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 Chinese)        -0.165 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 Chinese)       -0.900 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 Chinese)              -0.805 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0301 English)            0.230 0.172 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0301 English)            -0.320 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0301 English)        -0.225 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 English)         0.275 0.172 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 English)       -0.050 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 English)              -0.530 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 English)           -0.745 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 English)            -0.715 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 English)        -0.590 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 English)        -0.510 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 English)       -0.705 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 English)              -0.720 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 English)           -0.255 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 English)            -0.555 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 English)        -0.140 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 English)         0.005 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 English)       -0.280 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 English)              -0.645 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 English)           -0.350 0.174 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 English)            -0.680 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 English)        -0.290 0.173 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 English)        -0.190 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 English)       -0.370 0.175 432
 (Realistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 English)              -0.660 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0301 Chinese)          0.435 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 Chinese)          0.650 0.173 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 Chinese)         0.160 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 Chinese)                0.020 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 Chinese)            -0.175 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 Chinese)             -0.605 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 Chinese)          0.505 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 Chinese)         -0.120 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 Chinese)        -0.395 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 Chinese)               -0.390 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 Chinese)             0.095 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 Chinese)             -0.290 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 Chinese)          0.425 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 Chinese)          0.235 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 Chinese)        -0.010 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 Chinese)               -0.085 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 Chinese)             0.130 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 Chinese)             -1.160 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 Chinese)          0.935 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 Chinese)          0.240 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 Chinese)        -0.495 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 Chinese)               -0.400 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0301 English)             0.635 0.173 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0301 English)              0.085 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0301 English)          0.180 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 English)          0.680 0.173 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 English)         0.355 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 English)               -0.125 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 English)            -0.340 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 English)             -0.310 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 English)         -0.185 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 English)         -0.105 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 English)        -0.300 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 English)               -0.315 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 English)             0.150 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 English)             -0.150 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 English)          0.265 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 English)          0.410 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 English)         0.125 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 English)               -0.240 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 English)             0.055 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 English)             -0.275 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 English)          0.115 0.174 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 English)          0.215 0.175 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 English)         0.035 0.176 432
 (Artistic gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 English)               -0.255 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 Chinese)      0.215 0.172 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 Chinese)    -0.275 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 Chinese)           -0.415 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 Chinese)        -0.610 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 Chinese)         -1.040 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 Chinese)      0.070 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 Chinese)     -0.555 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 Chinese)    -0.830 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 Chinese)           -0.825 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 Chinese)        -0.340 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 Chinese)         -0.725 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 Chinese)     -0.010 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 Chinese)     -0.200 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 Chinese)    -0.445 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 Chinese)           -0.520 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 Chinese)        -0.305 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 Chinese)         -1.595 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 Chinese)      0.500 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 Chinese)     -0.195 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 Chinese)    -0.930 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 Chinese)           -0.835 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0301 English)         0.200 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0301 English)         -0.350 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0301 English)     -0.255 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 English)      0.245 0.172 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 English)    -0.080 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 English)           -0.560 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 English)        -0.775 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 English)         -0.745 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 English)     -0.620 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 English)     -0.540 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 English)    -0.735 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 English)           -0.750 0.173 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 English)        -0.285 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 English)         -0.585 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 English)     -0.170 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 English)     -0.025 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 English)    -0.310 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 English)           -0.675 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 English)        -0.380 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 English)         -0.710 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 English)     -0.320 0.174 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 English)     -0.220 0.175 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 English)    -0.400 0.176 432
 (Conventional gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 English)           -0.690 0.175 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 Chinese)    -0.490 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 Chinese)           -0.630 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 Chinese)        -0.825 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 Chinese)         -1.255 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0125 Chinese)     -0.145 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0125 Chinese)     -0.770 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0125 Chinese)    -1.045 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0125 Chinese)           -1.040 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0613 Chinese)        -0.555 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0613 Chinese)         -0.940 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0613 Chinese)     -0.225 0.175 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0613 Chinese)     -0.415 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0613 Chinese)    -0.660 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0613 Chinese)           -0.735 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-1106 Chinese)        -0.520 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-1106 Chinese)         -1.810 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-1106 Chinese)      0.285 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-1106 Chinese)     -0.410 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-1106 Chinese)    -1.145 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-1106 Chinese)           -1.050 0.174 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0301 English)        -0.015 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0301 English)         -0.565 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Conventional gpt-3.5-turbo-0301 English)     -0.470 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Enterprising gpt-3.5-turbo-0301 English)      0.030 0.171 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Investigative gpt-3.5-turbo-0301 English)    -0.295 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Social gpt-3.5-turbo-0301 English)           -0.775 0.172 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Realistic gpt-3.5-turbo-0125 English)        -0.990 0.173 432
 (Enterprising gpt-3.5-turbo-0301 Chinese) - (Artistic gpt-3.5-turbo-0125 English)         -0.960 0.172 432
 t.ratio p.value
  -2.340  0.9740
   0.170  1.0000
   1.430  1.0000
  -1.420  1.0000
  -2.230  0.9880
  -3.350  0.3250
  -5.840  <.0001
   0.570  1.0000
  -3.030  0.5830
  -4.620  0.0050
  -4.600  0.0050
  -1.770  1.0000
  -3.990  0.0520
   0.110  1.0000
  -0.980  1.0000
  -2.380  0.9660
  -2.820  0.7570
  -1.580  1.0000
  -9.020  <.0001
   3.060  0.5580
  -0.940  1.0000
  -5.140  <.0001
  -4.600  0.0050
   1.340  1.0000
  -1.850  1.0000
  -1.300  1.0000
   1.600  1.0000
  -0.290  1.0000
  -3.070  0.5530
  -4.300  0.0170
  -4.140  0.0310
  -3.370  0.3090
  -2.940  0.6570
  -4.070  0.0400
  -4.170  0.0280
  -1.460  1.0000
  -3.190  0.4510
  -0.800  1.0000
   0.030  1.0000
  -1.610  1.0000
  -3.710  0.1280
  -2.010  0.9980
  -3.920  0.0670
  -1.670  1.0000
  -1.090  1.0000
  -2.110  0.9950
  -3.780  0.1050
   2.500  0.9320
   3.770  0.1080
   0.920  1.0000
   0.120  1.0000
  -1.010  1.0000
  -3.480  0.2380
   2.870  0.7170
  -0.690  1.0000
  -2.270  0.9840
  -2.250  0.9860
   0.540  1.0000
  -1.660  1.0000
   2.410  0.9580
   1.340  1.0000
  -0.060  1.0000
  -0.490  1.0000
   0.740  1.0000
  -6.650  <.0001
   5.370  <.0001
   1.370  1.0000
  -2.810  0.7600
  -2.280  0.9830
   3.670  0.1450
   0.490  1.0000
   1.040  1.0000
   3.940  0.0620
   2.040  0.9980
  -0.720  1.0000
  -1.950  0.9990
  -1.780  1.0000
  -1.050  1.0000
  -0.600  1.0000
  -1.720  1.0000
  -1.810  1.0000
   0.850  1.0000
  -0.860  1.0000
   1.510  1.0000
   2.340  0.9740
   0.710  1.0000
  -1.370  1.0000
   0.310  1.0000
  -1.580  1.0000
   0.660  1.0000
   1.220  1.0000
   0.200  1.0000
  -1.450  1.0000
   1.250  1.0000
  -1.580  1.0000
  -2.390  0.9630
  -3.510  0.2210
  -5.990  <.0001
   0.400  1.0000
  -3.190  0.4450
  -4.780  0.0020
  -4.760  0.0020
  -1.940  0.9990
  -4.150  0.0300
  -0.060  1.0000
  -1.140  1.0000
  -2.540  0.9170
  -2.980  0.6260
  -1.750  1.0000
  -9.160  <.0001
   2.880  0.7120
  -1.110  1.0000
  -5.300  <.0001
  -4.760  0.0020
   1.160  1.0000
  -2.010  0.9980
  -1.470  1.0000
   1.420  1.0000
  -0.460  1.0000
  -3.230  0.4160
  -4.460  0.0090
  -4.290  0.0170
  -3.530  0.2100
  -3.110  0.5180
  -4.230  0.0220
  -4.330  0.0150
  -1.620  1.0000
  -3.350  0.3260
  -0.970  1.0000
  -0.140  1.0000
  -1.770  1.0000
  -3.870  0.0780
  -2.170  0.9920
  -4.080  0.0390
  -1.840  1.0000
  -1.260  1.0000
  -2.280  0.9830
  -3.930  0.0630
  -2.840  0.7390
  -3.660  0.1490
  -4.780  0.0020
  -7.280  <.0001
  -0.830  1.0000
  -4.460  0.0090
  -6.050  <.0001
  -6.040  <.0001
  -3.180  0.4520
  -5.410  <.0001
  -1.290  1.0000
  -2.390  0.9640
  -3.800  0.0990
  -4.240  0.0210
  -3.000  0.6140
 -10.460  <.0001
   1.650  1.0000
  -2.350  0.9710
  -6.560  <.0001
  -6.020  <.0001
  -0.090  1.0000
  -3.270  0.3810
  -2.730  0.8200
   0.180  1.0000
  -1.710  1.0000
  -4.500  0.0080
  -5.730  <.0001
  -5.570  <.0001
 [ reached getOption("max.print") -- omitted 962 rows ]

Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 48 estimates 


==> results/2.1_results.txt <==
Linear mixed-effects model fit by REML
  Data: part1 
       AIC      BIC    logLik
  7278.392 7595.489 -3590.196

Random effects:
 Formula: ~1 | itemr
        (Intercept)  Residual
StdDev:   0.3732419 0.4108699

Variance function:
 Structure: Different standard deviations per stratum
 Formula: ~1 | combined_factor 
 Parameter estimates:
    Realistic.gpt-3.5-turbo-0613_English Investigative.gpt-3.5-turbo-0613_English 
                               1.0000000                                1.0594844 
     Artistic.gpt-3.5-turbo-0613_English        Social.gpt-3.5-turbo-0613_English 
                               0.8497942                                0.6139159 
 Enterprising.gpt-3.5-turbo-0613_English  Conventional.gpt-3.5-turbo-0613_English 
                               0.9336915                                0.7985354 
            Realistic.gemini-pro_English         Investigative.gemini-pro_English 
                               2.0688343                                1.5665023 
             Artistic.gemini-pro_English                Social.gemini-pro_English 
                               1.2280209                                1.5755895 
         Enterprising.gemini-pro_English          Conventional.gemini-pro_English 
                               1.9601281                                1.6720614 
             Realistic.ERNIE-3.5_English          Investigative.ERNIE-3.5_English 
                               0.9810793                                1.3049439 
              Artistic.ERNIE-3.5_English                 Social.ERNIE-3.5_English 
                               1.4880027                                1.5245720 
          Enterprising.ERNIE-3.5_English           Conventional.ERNIE-3.5_English 
                               0.8864120                                0.6780198 
             Realistic.spark-3.5_English          Investigative.spark-3.5_English 
                               1.8309228                                1.0646272 
              Artistic.spark-3.5_English                 Social.spark-3.5_English 
                               0.8652997                                1.0803080 
          Enterprising.spark-3.5_English           Conventional.spark-3.5_English 
                               1.4189331                                0.9622556 
Fixed effects:  holland_score ~ indicator_holland * Subject 
                                                          Value Std.Error   DF   t-value p-value
(Intercept)                                               3.530 0.1215526 4560 29.040935  0.0000
indicator_hollandArtistic                                 0.300 0.1712178  216  1.752155  0.0812
indicator_hollandConventional                            -0.115 0.1710094  216 -0.672478  0.5020
indicator_hollandEnterprising                            -0.260 0.1715862  216 -1.515273  0.1312
indicator_hollandInvestigative                            0.025 0.1722018  216  0.145179  0.8847
indicator_hollandSocial                                   0.390 0.1703646  216  2.289208  0.0230
SubjectERNIE-3.5_English                                 -0.565 0.1718092  216 -3.288531  0.0012
Subjectgemini-pro_English                                -0.210 0.1797739  216 -1.168134  0.2440
Subjectspark-3.5_English                                  0.030 0.1775825  216  0.168936  0.8660
indicator_hollandArtistic:SubjectERNIE-3.5_English        0.435 0.2446605  216  1.777974  0.0768
indicator_hollandConventional:SubjectERNIE-3.5_English    0.365 0.2414676  216  1.511590  0.1321
indicator_hollandEnterprising:SubjectERNIE-3.5_English    0.410 0.2424446  216  1.691108  0.0923
indicator_hollandInvestigative:SubjectERNIE-3.5_English   0.420 0.2444691  216  1.718008  0.0872
indicator_hollandSocial:SubjectERNIE-3.5_English          0.590 0.2442546  216  2.415512  0.0165
indicator_hollandArtistic:Subjectgemini-pro_English       0.840 0.2491245  216  3.371808  0.0009
indicator_hollandConventional:Subjectgemini-pro_English  -0.490 0.2511546  216 -1.950989  0.0524
indicator_hollandEnterprising:Subjectgemini-pro_English   0.435 0.2532971  216  1.717351  0.0873
indicator_hollandInvestigative:Subjectgemini-pro_English  0.605 0.2513948  216  2.406573  0.0169
indicator_hollandSocial:Subjectgemini-pro_English         0.620 0.2501881  216  2.478135  0.0140
indicator_hollandArtistic:Subjectspark-3.5_English        0.325 0.2462498  216  1.319798  0.1883
indicator_hollandConventional:Subjectspark-3.5_English    0.255 0.2464087  216  1.034866  0.3019
indicator_hollandEnterprising:Subjectspark-3.5_English    0.570 0.2486618  216  2.292270  0.0229
indicator_hollandInvestigative:Subjectspark-3.5_English   0.570 0.2475916  216  2.302178  0.0223
indicator_hollandSocial:Subjectspark-3.5_English          0.040 0.2463750  216  0.162354  0.8712
 Correlation: 
                                                         (Intr) indc_A indc_C indc_E indc_I indc_S SERNIE
indicator_hollandArtistic                                -0.710                                          
indicator_hollandConventional                            -0.711  0.505                                   
indicator_hollandEnterprising                            -0.708  0.503  0.504                            
indicator_hollandInvestigative                           -0.706  0.501  0.502  0.500                     
indicator_hollandSocial                                  -0.713  0.507  0.507  0.505  0.504              
SubjectERNIE-3.5_English                                 -0.707  0.502  0.503  0.501  0.499  0.505       
Subjectgemini-pro_English                                -0.676  0.480  0.481  0.479  0.477  0.482  0.478
Subjectspark-3.5_English                                 -0.684  0.486  0.487  0.485  0.483  0.488  0.484
indicator_hollandArtistic:SubjectERNIE-3.5_English        0.497 -0.700 -0.353 -0.352 -0.351 -0.354 -0.702
indicator_hollandConventional:SubjectERNIE-3.5_English    0.503 -0.357 -0.708 -0.357 -0.355 -0.359 -0.712
indicator_hollandEnterprising:SubjectERNIE-3.5_English    0.501 -0.356 -0.356 -0.708 -0.354 -0.358 -0.709
indicator_hollandInvestigative:SubjectERNIE-3.5_English   0.497 -0.353 -0.353 -0.352 -0.704 -0.355 -0.703
indicator_hollandSocial:SubjectERNIE-3.5_English          0.498 -0.353 -0.354 -0.353 -0.351 -0.697 -0.703
indicator_hollandArtistic:Subjectgemini-pro_English       0.488 -0.687 -0.347 -0.346 -0.344 -0.348 -0.345
indicator_hollandConventional:Subjectgemini-pro_English   0.484 -0.344 -0.681 -0.343 -0.342 -0.345 -0.342
indicator_hollandEnterprising:Subjectgemini-pro_English   0.480 -0.341 -0.341 -0.677 -0.339 -0.342 -0.340
indicator_hollandInvestigative:Subjectgemini-pro_English  0.484 -0.343 -0.344 -0.343 -0.685 -0.345 -0.342
indicator_hollandSocial:Subjectgemini-pro_English         0.486 -0.345 -0.345 -0.344 -0.343 -0.681 -0.344
indicator_hollandArtistic:Subjectspark-3.5_English        0.494 -0.695 -0.351 -0.350 -0.348 -0.352 -0.349
indicator_hollandConventional:Subjectspark-3.5_English    0.493 -0.350 -0.694 -0.349 -0.348 -0.352 -0.349
indicator_hollandEnterprising:Subjectspark-3.5_English    0.489 -0.347 -0.347 -0.690 -0.345 -0.349 -0.346
indicator_hollandInvestigative:Subjectspark-3.5_English   0.491 -0.349 -0.349 -0.348 -0.696 -0.350 -0.347
indicator_hollandSocial:Subjectspark-3.5_English          0.493 -0.350 -0.351 -0.350 -0.348 -0.691 -0.349
                                                         Sbj-_E S-3.5_ i_A:SE i_C:SE i_E:SE i_I:SE i_S:SE
indicator_hollandArtistic                                                                                
indicator_hollandConventional                                                                            
indicator_hollandEnterprising                                                                            
indicator_hollandInvestigative                                                                           
indicator_hollandSocial                                                                                  
SubjectERNIE-3.5_English                                                                                 
Subjectgemini-pro_English                                                                                
Subjectspark-3.5_English                                  0.463                                          
indicator_hollandArtistic:SubjectERNIE-3.5_English       -0.336 -0.340                                   
indicator_hollandConventional:SubjectERNIE-3.5_English   -0.340 -0.345  0.500                            
indicator_hollandEnterprising:SubjectERNIE-3.5_English   -0.339 -0.343  0.498  0.504                     
indicator_hollandInvestigative:SubjectERNIE-3.5_English  -0.336 -0.340  0.494  0.500  0.498              
indicator_hollandSocial:SubjectERNIE-3.5_English         -0.336 -0.341  0.494  0.500  0.498  0.494       
indicator_hollandArtistic:Subjectgemini-pro_English      -0.722 -0.334  0.481  0.246  0.245  0.243  0.243
indicator_hollandConventional:Subjectgemini-pro_English  -0.716 -0.331  0.240  0.482  0.243  0.241  0.241
indicator_hollandEnterprising:Subjectgemini-pro_English  -0.710 -0.328  0.238  0.242  0.479  0.239  0.239
indicator_hollandInvestigative:Subjectgemini-pro_English -0.715 -0.331  0.240  0.243  0.242  0.482  0.241
indicator_hollandSocial:Subjectgemini-pro_English        -0.719 -0.333  0.241  0.245  0.244  0.242  0.475
indicator_hollandArtistic:Subjectspark-3.5_English       -0.334 -0.721  0.487  0.248  0.247  0.245  0.246
indicator_hollandConventional:Subjectspark-3.5_English   -0.334 -0.721  0.245  0.492  0.247  0.245  0.245
indicator_hollandEnterprising:Subjectspark-3.5_English   -0.331 -0.714  0.243  0.246  0.488  0.243  0.243
indicator_hollandInvestigative:Subjectspark-3.5_English  -0.332 -0.717  0.244  0.247  0.246  0.490  0.244
indicator_hollandSocial:Subjectspark-3.5_English         -0.334 -0.721  0.245  0.248  0.247  0.245  0.482
                                                         i_A:S-_ i_C:S-_ i_E:S-_ i_I:S-_ i_S:S-_ i_A:S-3
indicator_hollandArtistic                                                                               
indicator_hollandConventional                                                                           
indicator_hollandEnterprising                                                                           
indicator_hollandInvestigative                                                                          
indicator_hollandSocial                                                                                 
SubjectERNIE-3.5_English                                                                                
Subjectgemini-pro_English                                                                               
Subjectspark-3.5_English                                                                                
indicator_hollandArtistic:SubjectERNIE-3.5_English                                                      
indicator_hollandConventional:SubjectERNIE-3.5_English                                                  
indicator_hollandEnterprising:SubjectERNIE-3.5_English                                                  
indicator_hollandInvestigative:SubjectERNIE-3.5_English                                                 
indicator_hollandSocial:SubjectERNIE-3.5_English                                                        
indicator_hollandArtistic:Subjectgemini-pro_English                                                     
indicator_hollandConventional:Subjectgemini-pro_English   0.517                                         
indicator_hollandEnterprising:Subjectgemini-pro_English   0.512   0.508                                 
indicator_hollandInvestigative:Subjectgemini-pro_English  0.516   0.512   0.508                         
indicator_hollandSocial:Subjectgemini-pro_English         0.519   0.514   0.510   0.514                 
indicator_hollandArtistic:Subjectspark-3.5_English        0.478   0.239   0.237   0.239   0.240         
indicator_hollandConventional:Subjectspark-3.5_English    0.241   0.473   0.237   0.239   0.240   0.520 
indicator_hollandEnterprising:Subjectspark-3.5_English    0.239   0.237   0.467   0.236   0.237   0.515 
indicator_hollandInvestigative:Subjectspark-3.5_English   0.240   0.238   0.236   0.476   0.239   0.517 
indicator_hollandSocial:Subjectspark-3.5_English          0.241   0.239   0.237   0.239   0.471   0.520 
                                                         i_C:S-3 i_E:S-3 i_I:S-3
indicator_hollandArtistic                                                       
indicator_hollandConventional                                                   
indicator_hollandEnterprising                                                   
indicator_hollandInvestigative                                                  
indicator_hollandSocial                                                         
SubjectERNIE-3.5_English                                                        
Subjectgemini-pro_English                                                       
Subjectspark-3.5_English                                                        
indicator_hollandArtistic:SubjectERNIE-3.5_English                              
indicator_hollandConventional:SubjectERNIE-3.5_English                          
indicator_hollandEnterprising:SubjectERNIE-3.5_English                          
indicator_hollandInvestigative:SubjectERNIE-3.5_English                         
indicator_hollandSocial:SubjectERNIE-3.5_English                                
indicator_hollandArtistic:Subjectgemini-pro_English                             
indicator_hollandConventional:Subjectgemini-pro_English                         
indicator_hollandEnterprising:Subjectgemini-pro_English                         
indicator_hollandInvestigative:Subjectgemini-pro_English                        
indicator_hollandSocial:Subjectgemini-pro_English                               
indicator_hollandArtistic:Subjectspark-3.5_English                              
indicator_hollandConventional:Subjectspark-3.5_English                          
indicator_hollandEnterprising:Subjectspark-3.5_English    0.515                 
indicator_hollandInvestigative:Subjectspark-3.5_English   0.517   0.512         
indicator_hollandSocial:Subjectspark-3.5_English          0.519   0.515   0.517 

Standardized Within-Group Residuals:
        Min          Q1         Med          Q3         Max 
-5.37478864 -0.42618280 -0.01434923  0.47100912  5.21504178 

Number of Observations: 4800
Number of Groups: 240 
$emmeans
Subject = gpt-3.5-turbo-0613_English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.53 0.122 239     3.29     3.77
 Artistic            3.83 0.121 216     3.59     4.07
 Conventional        3.42 0.120 216     3.18     3.65
 Enterprising        3.27 0.121 216     3.03     3.51
 Investigative       3.56 0.122 216     3.31     3.80
 Social              3.92 0.119 216     3.68     4.16

Subject = ERNIE-3.5_English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           2.96 0.121 216     2.73     3.20
 Artistic            3.70 0.126 216     3.45     3.95
 Conventional        3.21 0.120 216     2.98     3.45
 Enterprising        3.12 0.121 216     2.88     3.35
 Investigative       3.41 0.124 216     3.17     3.65
 Social              3.94 0.126 216     3.70     4.19

Subject = gemini-pro_English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.32 0.132 216     3.06     3.58
 Artistic            4.46 0.123 216     4.22     4.70
 Conventional        2.71 0.128 216     2.46     2.97
 Enterprising        3.50 0.131 216     3.24     3.75
 Investigative       3.95 0.126 216     3.70     4.20
 Social              4.33 0.127 216     4.08     4.58

Subject = spark-3.5_English:
 indicator_holland emmean    SE  df lower.CL upper.CL
 Realistic           3.56 0.129 216     3.30     3.82
 Artistic            4.18 0.121 216     3.95     4.42
 Conventional        3.70 0.121 216     3.46     3.94
 Enterprising        3.87 0.125 216     3.62     4.12
 Investigative       4.16 0.122 216     3.91     4.40
 Social              3.99 0.122 216     3.75     4.23

Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
Subject = gpt-3.5-turbo-0613_English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.300 0.171 216  -1.752  0.4990
 Realistic - Conventional        0.115 0.171 216   0.672  0.9848
 Realistic - Enterprising        0.260 0.172 216   1.515  0.6548
 Realistic - Investigative      -0.025 0.172 216  -0.145  1.0000
 Realistic - Social             -0.390 0.170 216  -2.289  0.2030
 Artistic - Conventional         0.415 0.170 216   2.437  0.1484
 Artistic - Enterprising         0.560 0.171 216   3.277  0.0153
 Artistic - Investigative        0.275 0.172 216   1.603  0.5973
 Artistic - Social              -0.090 0.170 216  -0.530  0.9949
 Conventional - Enterprising     0.145 0.171 216   0.849  0.9577
 Conventional - Investigative   -0.140 0.171 216  -0.817  0.9641
 Conventional - Social          -0.505 0.169 216  -2.980  0.0374
 Enterprising - Investigative   -0.285 0.172 216  -1.658  0.5610
 Enterprising - Social          -0.650 0.170 216  -3.822  0.0024
 Investigative - Social         -0.365 0.171 216  -2.139  0.2715

Subject = ERNIE-3.5_English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.735 0.175 216  -4.206  0.0005
 Realistic - Conventional       -0.250 0.170 216  -1.466  0.6860
 Realistic - Enterprising       -0.150 0.171 216  -0.876  0.9519
 Realistic - Investigative      -0.445 0.174 216  -2.564  0.1107
 Realistic - Social             -0.980 0.175 216  -5.599  <.0001
 Artistic - Conventional         0.485 0.174 216   2.795  0.0621
 Artistic - Enterprising         0.585 0.174 216   3.356  0.0119
 Artistic - Investigative        0.290 0.177 216   1.643  0.5713
 Artistic - Social              -0.245 0.178 216  -1.376  0.7413
 Conventional - Enterprising     0.100 0.170 216   0.588  0.9917
 Conventional - Investigative   -0.195 0.172 216  -1.132  0.8677
 Conventional - Social          -0.730 0.174 216  -4.200  0.0006
 Enterprising - Investigative   -0.295 0.173 216  -1.704  0.5305
 Enterprising - Social          -0.830 0.175 216  -4.754  0.0001
 Investigative - Social         -0.535 0.177 216  -3.026  0.0327

Subject = gemini-pro_English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -1.140 0.181 216  -6.300  <.0001
 Realistic - Conventional        0.605 0.184 216   3.289  0.0147
 Realistic - Enterprising       -0.175 0.186 216  -0.939  0.9359
 Realistic - Investigative      -0.630 0.183 216  -3.440  0.0090
 Realistic - Social             -1.010 0.183 216  -5.512  <.0001
 Artistic - Conventional         1.745 0.177 216   9.833  <.0001
 Artistic - Enterprising         0.965 0.180 216   5.363  <.0001
 Artistic - Investigative        0.510 0.177 216   2.887  0.0484
 Artistic - Social               0.130 0.177 216   0.736  0.9773
 Conventional - Enterprising    -0.780 0.183 216  -4.264  0.0004
 Conventional - Investigative   -1.235 0.180 216  -6.872  <.0001
 Conventional - Social          -1.615 0.180 216  -8.984  <.0001
 Enterprising - Investigative   -0.455 0.182 216  -2.498  0.1292
 Enterprising - Social          -0.835 0.182 216  -4.583  0.0001
 Investigative - Social         -0.380 0.179 216  -2.123  0.2792

Subject = spark-3.5_English:
 contrast                     estimate    SE  df t.ratio p.value
 Realistic - Artistic           -0.625 0.177 216  -3.531  0.0066
 Realistic - Conventional       -0.140 0.177 216  -0.789  0.9691
 Realistic - Enterprising       -0.310 0.180 216  -1.722  0.5185
 Realistic - Investigative      -0.595 0.178 216  -3.345  0.0123
 Realistic - Social             -0.430 0.178 216  -2.416  0.1553
 Artistic - Conventional         0.485 0.171 216   2.835  0.0559
 Artistic - Enterprising         0.315 0.174 216   1.813  0.4597
 Artistic - Investigative        0.030 0.172 216   0.175  1.0000
 Artistic - Social               0.195 0.172 216   1.136  0.8660
 Conventional - Enterprising    -0.170 0.174 216  -0.976  0.9252
 Conventional - Investigative   -0.455 0.172 216  -2.645  0.0912
 Conventional - Social          -0.290 0.172 216  -1.685  0.5433
 Enterprising - Investigative   -0.285 0.175 216  -1.631  0.5787
 Enterprising - Social          -0.120 0.175 216  -0.687  0.9833
 Investigative - Social          0.165 0.173 216   0.956  0.9312

Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 6 estimates 

$emmeans
indicator_holland = Realistic:
 Subject                    emmean    SE  df lower.CL upper.CL
 gpt-3.5-turbo-0613_English   3.53 0.122 239     3.29     3.77
 ERNIE-3.5_English            2.96 0.121 216     2.73     3.20
 gemini-pro_English           3.32 0.132 216     3.06     3.58
 spark-3.5_English            3.56 0.129 216     3.30     3.82

indicator_holland = Artistic:
 Subject                    emmean    SE  df lower.CL upper.CL
 gpt-3.5-turbo-0613_English   3.83 0.121 216     3.59     4.07
 ERNIE-3.5_English            3.70 0.126 216     3.45     3.95
 gemini-pro_English           4.46 0.123 216     4.22     4.70
 spark-3.5_English            4.18 0.121 216     3.95     4.42

indicator_holland = Conventional:
 Subject                    emmean    SE  df lower.CL upper.CL
 gpt-3.5-turbo-0613_English   3.42 0.120 216     3.18     3.65
 ERNIE-3.5_English            3.21 0.120 216     2.98     3.45
 gemini-pro_English           2.71 0.128 216     2.46     2.97
 spark-3.5_English            3.70 0.121 216     3.46     3.94

indicator_holland = Enterprising:
 Subject                    emmean    SE  df lower.CL upper.CL
 gpt-3.5-turbo-0613_English   3.27 0.121 216     3.03     3.51
 ERNIE-3.5_English            3.12 0.121 216     2.88     3.35
 gemini-pro_English           3.50 0.131 216     3.24     3.75
 spark-3.5_English            3.87 0.125 216     3.62     4.12

indicator_holland = Investigative:
 Subject                    emmean    SE  df lower.CL upper.CL
 gpt-3.5-turbo-0613_English   3.56 0.122 216     3.31     3.80
 ERNIE-3.5_English            3.41 0.124 216     3.17     3.65
 gemini-pro_English           3.95 0.126 216     3.70     4.20
 spark-3.5_English            4.16 0.122 216     3.91     4.40

indicator_holland = Social:
 Subject                    emmean    SE  df lower.CL upper.CL
 gpt-3.5-turbo-0613_English   3.92 0.119 216     3.68     4.16
 ERNIE-3.5_English            3.94 0.126 216     3.70     4.19
 gemini-pro_English           4.33 0.127 216     4.08     4.58
 spark-3.5_English            3.99 0.122 216     3.75     4.23

Degrees-of-freedom method: containment 
Confidence level used: 0.95 

$contrasts
indicator_holland = Realistic:
 contrast                                            estimate    SE  df t.ratio p.value
 (gpt-3.5-turbo-0613_English) - (ERNIE-3.5_English)     0.565 0.172 216   3.289  0.0064
 (gpt-3.5-turbo-0613_English) - (gemini-pro_English)    0.210 0.180 216   1.168  0.6476
 (gpt-3.5-turbo-0613_English) - (spark-3.5_English)    -0.030 0.178 216  -0.169  0.9983
 (ERNIE-3.5_English) - (gemini-pro_English)            -0.355 0.180 216  -1.976  0.2004
 (ERNIE-3.5_English) - (spark-3.5_English)             -0.595 0.177 216  -3.352  0.0052
 (gemini-pro_English) - (spark-3.5_English)            -0.240 0.185 216  -1.296  0.5666

indicator_holland = Artistic:
 contrast                                            estimate    SE  df t.ratio p.value
 (gpt-3.5-turbo-0613_English) - (ERNIE-3.5_English)     0.130 0.174 216   0.746  0.8782
 (gpt-3.5-turbo-0613_English) - (gemini-pro_English)   -0.630 0.172 216  -3.653  0.0018
 (gpt-3.5-turbo-0613_English) - (spark-3.5_English)    -0.355 0.171 216  -2.081  0.1626
 (ERNIE-3.5_English) - (gemini-pro_English)            -0.760 0.176 216  -4.316  0.0001
 (ERNIE-3.5_English) - (spark-3.5_English)             -0.485 0.174 216  -2.783  0.0297
 (gemini-pro_English) - (spark-3.5_English)             0.275 0.173 216   1.594  0.3842

indicator_holland = Conventional:
 contrast                                            estimate    SE  df t.ratio p.value
 (gpt-3.5-turbo-0613_English) - (ERNIE-3.5_English)     0.200 0.170 216   1.179  0.6409
 (gpt-3.5-turbo-0613_English) - (gemini-pro_English)    0.700 0.175 216   3.991  0.0005
 (gpt-3.5-turbo-0613_English) - (spark-3.5_English)    -0.285 0.171 216  -1.668  0.3430
 (ERNIE-3.5_English) - (gemini-pro_English)             0.500 0.175 216   2.858  0.0240
 (ERNIE-3.5_English) - (spark-3.5_English)             -0.485 0.170 216  -2.846  0.0248
 (gemini-pro_English) - (spark-3.5_English)            -0.985 0.176 216  -5.594  <.0001

indicator_holland = Enterprising:
 contrast                                            estimate    SE  df t.ratio p.value
 (gpt-3.5-turbo-0613_English) - (ERNIE-3.5_English)     0.155 0.171 216   0.906  0.8016
 (gpt-3.5-turbo-0613_English) - (gemini-pro_English)   -0.225 0.178 216  -1.261  0.5888
 (gpt-3.5-turbo-0613_English) - (spark-3.5_English)    -0.600 0.174 216  -3.447  0.0038
 (ERNIE-3.5_English) - (gemini-pro_English)            -0.380 0.178 216  -2.132  0.1463
 (ERNIE-3.5_English) - (spark-3.5_English)             -0.755 0.174 216  -4.343  0.0001
 (gemini-pro_English) - (spark-3.5_English)            -0.375 0.181 216  -2.070  0.1661

indicator_holland = Investigative:
 contrast                                            estimate    SE  df t.ratio p.value
 (gpt-3.5-turbo-0613_English) - (ERNIE-3.5_English)     0.145 0.174 216   0.834  0.8384
 (gpt-3.5-turbo-0613_English) - (gemini-pro_English)   -0.395 0.176 216  -2.248  0.1139
 (gpt-3.5-turbo-0613_English) - (spark-3.5_English)    -0.600 0.173 216  -3.478  0.0034
 (ERNIE-3.5_English) - (gemini-pro_English)            -0.540 0.177 216  -3.049  0.0137
 (ERNIE-3.5_English) - (spark-3.5_English)             -0.745 0.174 216  -4.283  0.0002
 (gemini-pro_English) - (spark-3.5_English)            -0.205 0.176 216  -1.166  0.6487

indicator_holland = Social:
 contrast                                            estimate    SE  df t.ratio p.value
 (gpt-3.5-turbo-0613_English) - (ERNIE-3.5_English)    -0.025 0.174 216  -0.144  0.9989
 (gpt-3.5-turbo-0613_English) - (gemini-pro_English)   -0.410 0.174 216  -2.356  0.0888
 (gpt-3.5-turbo-0613_English) - (spark-3.5_English)    -0.070 0.171 216  -0.410  0.9767
 (ERNIE-3.5_English) - (gemini-pro_English)            -0.385 0.179 216  -2.155  0.1394
 (ERNIE-3.5_English) - (spark-3.5_English)             -0.045 0.176 216  -0.256  0.9941
 (gemini-pro_English) - (spark-3.5_English)             0.340 0.176 216   1.933  0.2174

Degrees-of-freedom method: containment 
P value adjustment: tukey method for comparing a family of 4 estimates 

                          numDF denDF   F-value p-value
(Intercept)                   1  4560 20936.325  <.0001
indicator_holland             5   216    32.142  <.0001
Subject                       3   216    18.764  <.0001
indicator_holland:Subject    15   216     4.454  <.0001
 contrast         estimate     SE  df t.ratio p.value
 SAI vs RCE (gpt)    0.363 0.0986 216   3.683  0.0003

Degrees-of-freedom method: containment 
 contrast           estimate  SE  df t.ratio p.value
 SAI vs CER (ERNIE)    0.587 0.1 216   5.843  <.0001

Degrees-of-freedom method: containment 
 contrast            estimate    SE  df t.ratio p.value
 SAI vs CER (gemini)     1.07 0.104 216  10.241  <.0001

Degrees-of-freedom method: containment 
 contrast           estimate    SE  df t.ratio p.value
 SAI vs CER (spark)      0.4 0.101 216   3.968  0.0001

Degrees-of-freedom method: containment 


==> results/2.2.model_results.txt <==
Linear mixed-effects model fit by REML
  Data: subset_two 
    AIC   BIC logLik
  31965 33482 -15790

Random effects:
 Formula: ~1 | itemr
        (Intercept) Residual
StdDev:       0.473    0.411

Variance function:
 Structure: Different standard deviations per stratum
 Formula: ~1 | combined_factor_c 
 Parameter estimates:
      Realistic.gpt-3.5-turbo.English.interest     Realistic.gpt-3.5-turbo.English.competence 
                                         1.000                                          2.192 
      Realistic.gpt-3.5-turbo.Chinese.interest     Realistic.gpt-3.5-turbo.Chinese.competence 
                                         1.311                                          1.175 
         Realistic.gemini-pro.English.interest          Realistic.gemini-pro.Chinese.interest 
                                         2.065                                          1.158 
          Realistic.ERNIE-3.5.English.interest         Realistic.ERNIE-3.5.English.competence 
                                         0.981                                          1.856 
          Realistic.ERNIE-3.5.Chinese.interest         Realistic.ERNIE-3.5.Chinese.competence 
                                         1.396                                          0.880 
          Realistic.spark-3.5.English.interest         Realistic.spark-3.5.English.competence 
                                         1.828                                          1.307 
          Realistic.spark-3.5.Chinese.interest         Realistic.spark-3.5.Chinese.competence 
                                         0.778                                          2.128 
       Realistic.gemini-pro.English.competence        Realistic.gemini-pro.Chinese.competence 
                                         1.037                                          2.415 
  Investigative.gpt-3.5-turbo.English.interest Investigative.gpt-3.5-turbo.English.competence 
                                         1.060                                          1.494 
  Investigative.gpt-3.5-turbo.Chinese.interest Investigative.gpt-3.5-turbo.Chinese.competence 
                                         1.122                                          1.317 
     Investigative.gemini-pro.English.interest      Investigative.gemini-pro.Chinese.interest 
                                         1.563                                          1.196 
      Investigative.ERNIE-3.5.English.interest     Investigative.ERNIE-3.5.English.competence 
                                         1.304                                          2.368 
      Investigative.ERNIE-3.5.Chinese.interest     Investigative.ERNIE-3.5.Chinese.competence 
                                         0.587                                          0.934 
      Investigative.spark-3.5.English.interest     Investigative.spark-3.5.English.competence 
                                         1.065                                          1.910 
      Investigative.spark-3.5.Chinese.interest     Investigative.spark-3.5.Chinese.competence 
                                         0.897                                          2.596 
   Investigative.gemini-pro.English.competence    Investigative.gemini-pro.Chinese.competence 
                                         1.296                                          2.566 
       Artistic.gpt-3.5-turbo.English.interest      Artistic.gpt-3.5-turbo.English.competence 
                                         0.850                                          2.429 
       Artistic.gpt-3.5-turbo.Chinese.interest      Artistic.gpt-3.5-turbo.Chinese.competence 
                                         1.221                                          1.445 
          Artistic.gemini-pro.English.interest           Artistic.gemini-pro.Chinese.interest 
                                         1.227                                          1.096 
           Artistic.ERNIE-3.5.English.interest          Artistic.ERNIE-3.5.English.competence 
                                         1.485                                          1.375 
           Artistic.ERNIE-3.5.Chinese.interest          Artistic.ERNIE-3.5.Chinese.competence 
                                         0.434                                          1.219 
           Artistic.spark-3.5.English.interest          Artistic.spark-3.5.English.competence 
                                         0.866                                          1.344 
           Artistic.spark-3.5.Chinese.interest          Artistic.spark-3.5.Chinese.competence 
                                         1.175                                          2.858 
        Artistic.gemini-pro.English.competence         Artistic.gemini-pro.Chinese.competence 
                                         1.286                                          2.504 
         Social.gpt-3.5-turbo.English.interest        Social.gpt-3.5-turbo.English.competence 
                                         0.614                                          0.746 
         Social.gpt-3.5-turbo.Chinese.interest        Social.gpt-3.5-turbo.Chinese.competence 
                                         1.248                                          0.988 
            Social.gemini-pro.English.interest             Social.gemini-pro.Chinese.interest 
                                         1.575                                          0.977 
             Social.ERNIE-3.5.English.interest            Social.ERNIE-3.5.English.competence 
                                         1.520                                          2.406 
             Social.ERNIE-3.5.Chinese.interest            Social.ERNIE-3.5.Chinese.competence 
                                         0.535                                          0.652 
             Social.spark-3.5.English.interest            Social.spark-3.5.English.competence 
                                         1.080                                          1.395 
             Social.spark-3.5.Chinese.interest            Social.spark-3.5.Chinese.competence 
                                         1.167                                          2.718 
          Social.gemini-pro.English.competence           Social.gemini-pro.Chinese.competence 
                                         1.299                                          2.192 
   Enterprising.gpt-3.5-turbo.English.interest  Enterprising.gpt-3.5-turbo.English.competence 
                                         0.934                                          1.493 
   Enterprising.gpt-3.5-turbo.Chinese.interest  Enterprising.gpt-3.5-turbo.Chinese.competence 
                                         1.216                                          1.067 
      Enterprising.gemini-pro.English.interest       Enterprising.gemini-pro.Chinese.interest 
                                         1.956                                          1.225 
       Enterprising.ERNIE-3.5.English.interest      Enterprising.ERNIE-3.5.English.competence 
                                         0.887                                          1.933 
       Enterprising.ERNIE-3.5.Chinese.interest      Enterprising.ERNIE-3.5.Chinese.competence 
                                         1.059                                          0.680 
       Enterprising.spark-3.5.English.interest      Enterprising.spark-3.5.English.competence 
                                         1.419                                          1.571 
       Enterprising.spark-3.5.Chinese.interest      Enterprising.spark-3.5.Chinese.competence 
                                         0.802                                          3.376 
    Enterprising.gemini-pro.English.competence     Enterprising.gemini-pro.Chinese.competence 
                                         1.323                                          2.214 
   Conventional.gpt-3.5-turbo.English.interest  Conventional.gpt-3.5-turbo.English.competence 
                                         0.798                                          0.519 
   Conventional.gpt-3.5-turbo.Chinese.interest  Conventional.gpt-3.5-turbo.Chinese.competence 
                                         1.532                                          0.847 
      Conventional.gemini-pro.English.interest       Conventional.gemini-pro.Chinese.interest 
                                         1.667                                          1.395 
       Conventional.ERNIE-3.5.English.interest      Conventional.ERNIE-3.5.English.competence 
                                         0.678                                          1.560 
       Conventional.ERNIE-3.5.Chinese.interest      Conventional.ERNIE-3.5.Chinese.competence 
                                         1.484                                          0.250 
       Conventional.spark-3.5.English.interest      Conventional.spark-3.5.English.competence 
                                         0.962                                          1.271 
       Conventional.spark-3.5.Chinese.interest      Conventional.spark-3.5.Chinese.competence 
                                         0.360                                          2.645 
    Conventional.gemini-pro.English.competence     Conventional.gemini-pro.Chinese.competence 
                                         0.821                                          1.290 
Fixed effects:  holland_score ~ indicator_holland * model * language * type 
                                                                               Value Std.Error    DF t-value p-value
(Intercept)                                                                     4.15     0.154 18240   27.03  0.0000
indicator_hollandConventional                                                  -0.05     0.215   864   -0.26  0.7978
indicator_hollandEnterprising                                                  -0.15     0.215   864   -0.70  0.4864
indicator_hollandInvestigative                                                 -0.16     0.216   864   -0.76  0.4456
indicator_hollandRealistic                                                     -0.02     0.216   864   -0.09  0.9263
indicator_hollandSocial                                                        -0.17     0.215   864   -0.79  0.4301
modelgemini-pro                                                                -2.09     0.226   864   -9.25  0.0000
modelgpt-3.5-turbo                                                             -0.40     0.219   864   -1.85  0.0642
modelspark-3.5                                                                 -2.03     0.230   864   -8.83  0.0000
languageEnglish                                                                -1.14     0.218   864   -5.22  0.0000
typeinterest                                                                   -0.14     0.215   864   -0.65  0.5149
indicator_hollandConventional:modelgemini-pro                                   2.29     0.312   864    7.33  0.0000
indicator_hollandEnterprising:modelgemini-pro                                   1.41     0.317   864    4.45  0.0000
indicator_hollandInvestigative:modelgemini-pro                                  0.96     0.320   864    3.02  0.0026
indicator_hollandRealistic:modelgemini-pro                                      0.02     0.319   864    0.06  0.9500
indicator_hollandSocial:modelgemini-pro                                         1.38     0.317   864    4.37  0.0000
indicator_hollandConventional:modelgpt-3.5-turbo                                0.43     0.305   864    1.41  0.1593
indicator_hollandEnterprising:modelgpt-3.5-turbo                                0.19     0.306   864    0.62  0.5354
indicator_hollandInvestigative:modelgpt-3.5-turbo                               0.22     0.308   864    0.73  0.4650
indicator_hollandRealistic:modelgpt-3.5-turbo                                   0.18     0.307   864    0.59  0.5580
indicator_hollandSocial:modelgpt-3.5-turbo                                      0.38     0.306   864    1.26  0.2089
indicator_hollandConventional:modelspark-3.5                                    2.22     0.322   864    6.91  0.0000
indicator_hollandEnterprising:modelspark-3.5                                    0.43     0.328   864    1.33  0.1853
indicator_hollandInvestigative:modelspark-3.5                                   0.10     0.323   864    0.31  0.7567
indicator_hollandRealistic:modelspark-3.5                                      -0.31     0.320   864   -0.95  0.3402
indicator_hollandSocial:modelspark-3.5                                          1.01     0.323   864    3.14  0.0017
indicator_hollandConventional:languageEnglish                                   0.55     0.307   864    1.81  0.0713
indicator_hollandEnterprising:languageEnglish                                   0.08     0.310   864    0.26  0.7962
indicator_hollandInvestigative:languageEnglish                                 -0.01     0.313   864   -0.02  0.9872
indicator_hollandRealistic:languageEnglish                                     -0.21     0.310   864   -0.68  0.4979
indicator_hollandSocial:languageEnglish                                         0.80     0.312   864    2.58  0.0101
modelgemini-pro:languageEnglish                                                 2.83     0.315   864    8.99  0.0000
modelgpt-3.5-turbo:languageEnglish                                              0.57     0.315   864    1.81  0.0705
modelspark-3.5:languageEnglish                                                  1.92     0.317   864    6.05  0.0000
indicator_hollandConventional:typeinterest                                     -0.32     0.305   864   -1.05  0.2939
indicator_hollandEnterprising:typeinterest                                      0.02     0.304   864    0.07  0.9475
indicator_hollandInvestigative:typeinterest                                     0.10     0.303   864    0.35  0.7292
indicator_hollandRealistic:typeinterest                                        -0.42     0.305   864   -1.36  0.1744
indicator_hollandSocial:typeinterest                                            0.12     0.303   864    0.41  0.6796
modelgemini-pro:typeinterest                                                    2.26     0.312   864    7.25  0.0000
modelgpt-3.5-turbo:typeinterest                                                 0.36     0.307   864    1.17  0.2405
modelspark-3.5:typeinterest                                                     2.55     0.315   864    8.11  0.0000
languageEnglish:typeinterest                                                    0.82     0.307   864    2.69  0.0074
indicator_hollandConventional:modelgemini-pro:languageEnglish                  -2.44     0.439   864   -5.57  0.0000
indicator_hollandEnterprising:modelgemini-pro:languageEnglish                  -1.56     0.445   864   -3.51  0.0005
indicator_hollandInvestigative:modelgemini-pro:languageEnglish                 -0.90     0.448   864   -2.02  0.0438
indicator_hollandRealistic:modelgemini-pro:languageEnglish                      0.35     0.445   864    0.78  0.4383
indicator_hollandSocial:modelgemini-pro:languageEnglish                        -2.12     0.446   864   -4.76  0.0000
indicator_hollandConventional:modelgpt-3.5-turbo:languageEnglish               -0.12     0.438   864   -0.29  0.7753
indicator_hollandEnterprising:modelgpt-3.5-turbo:languageEnglish                0.48     0.442   864    1.08  0.2824
indicator_hollandInvestigative:modelgpt-3.5-turbo:languageEnglish               0.49     0.444   864    1.09  0.2753
indicator_hollandRealistic:modelgpt-3.5-turbo:languageEnglish                   0.39     0.444   864    0.87  0.3864
indicator_hollandSocial:modelgpt-3.5-turbo:languageEnglish                     -0.25     0.442   864   -0.58  0.5639
indicator_hollandConventional:modelspark-3.5:languageEnglish                   -1.11     0.447   864   -2.50  0.0128
indicator_hollandEnterprising:modelspark-3.5:languageEnglish                   -0.08     0.453   864   -0.18  0.8600
indicator_hollandInvestigative:modelspark-3.5:languageEnglish                   0.13     0.452   864    0.29  0.7738
indicator_hollandRealistic:modelspark-3.5:languageEnglish                       0.34     0.446   864    0.75  0.4530
indicator_hollandSocial:modelspark-3.5:languageEnglish                         -0.99     0.451   864   -2.18  0.0292
indicator_hollandConventional:modelgemini-pro:typeinterest                     -2.77     0.438   864   -6.33  0.0000
indicator_hollandEnterprising:modelgemini-pro:typeinterest                     -1.80     0.440   864   -4.08  0.0000
indicator_hollandInvestigative:modelgemini-pro:typeinterest                    -1.14     0.441   864   -2.60  0.0096
indicator_hollandRealistic:modelgemini-pro:typeinterest                        -0.17     0.442   864   -0.38  0.7004
indicator_hollandSocial:modelgemini-pro:typeinterest                           -1.55     0.438   864   -3.55  0.0004
indicator_hollandConventional:modelgpt-3.5-turbo:typeinterest                  -0.77     0.434   864   -1.78  0.0761
indicator_hollandEnterprising:modelgpt-3.5-turbo:typeinterest                  -0.58     0.432   864   -1.35  0.1765
indicator_hollandInvestigative:modelgpt-3.5-turbo:typeinterest                 -0.44     0.432   864   -1.03  0.3038
indicator_hollandRealistic:modelgpt-3.5-turbo:typeinterest                     -0.13     0.434   864   -0.30  0.7646
indicator_hollandSocial:modelgpt-3.5-turbo:typeinterest                        -0.54     0.432   864   -1.26  0.2069
indicator_hollandConventional:modelspark-3.5:typeinterest                      -3.20     0.443   864   -7.22  0.0000
indicator_hollandEnterprising:modelspark-3.5:typeinterest                      -1.04     0.447   864   -2.33  0.0203
indicator_hollandInvestigative:modelspark-3.5:typeinterest                     -0.37     0.443   864   -0.85  0.3971
indicator_hollandRealistic:modelspark-3.5:typeinterest                         -0.49     0.442   864   -1.12  0.2628
indicator_hollandSocial:modelspark-3.5:typeinterest                            -1.46     0.443   864   -3.31  0.0010
indicator_hollandConventional:languageEnglish:typeinterest                     -0.66     0.434   864   -1.53  0.1257
indicator_hollandEnterprising:languageEnglish:typeinterest                     -0.53     0.435   864   -1.23  0.2189
indicator_hollandInvestigative:languageEnglish:typeinterest                    -0.22     0.437   864   -0.51  0.6069
indicator_hollandRealistic:languageEnglish:typeinterest                        -0.09     0.436   864   -0.21  0.8364
indicator_hollandSocial:languageEnglish:typeinterest                           -0.51     0.437   864   -1.18  0.2394
modelgemini-pro:languageEnglish:typeinterest                                   -2.23     0.439   864   -5.09  0.0000
modelgpt-3.5-turbo:languageEnglish:typeinterest                                -0.39     0.439   864   -0.90  0.3682
modelspark-3.5:languageEnglish:typeinterest                                    -1.95     0.441   864   -4.44  0.0000
indicator_hollandConventional:modelgemini-pro:languageEnglish:typeinterest      1.66     0.618   864    2.69  0.0072
indicator_hollandEnterprising:modelgemini-pro:languageEnglish:typeinterest      1.56     0.622   864    2.52  0.0121
indicator_hollandInvestigative:modelgemini-pro:languageEnglish:typeinterest     0.86     0.624   864    1.39  0.1660
indicator_hollandRealistic:modelgemini-pro:languageEnglish:typeinterest        -0.60     0.623   864   -0.96  0.3360
indicator_hollandSocial:modelgemini-pro:languageEnglish:typeinterest            1.92     0.623   864    3.08  0.0021
indicator_hollandConventional:modelgpt-3.5-turbo:languageEnglish:typeinterest   0.53     0.616   864    0.87  0.3852
indicator_hollandEnterprising:modelgpt-3.5-turbo:languageEnglish:typeinterest  -0.06     0.618   864   -0.09  0.9291
indicator_hollandInvestigative:modelgpt-3.5-turbo:languageEnglish:typeinterest -0.25     0.620   864   -0.40  0.6868
indicator_hollandRealistic:modelgpt-3.5-turbo:languageEnglish:typeinterest      0.00     0.621   864    0.00  1.0000
indicator_hollandSocial:modelgpt-3.5-turbo:languageEnglish:typeinterest         0.26     0.618   864    0.42  0.6741
indicator_hollandConventional:modelspark-3.5:languageEnglish:typeinterest       2.09     0.621   864    3.37  0.0008
indicator_hollandEnterprising:modelspark-3.5:languageEnglish:typeinterest       0.95     0.626   864    1.52  0.1277
indicator_hollandInvestigative:modelspark-3.5:languageEnglish:typeinterest      0.40     0.625   864    0.65  0.5172
indicator_hollandRealistic:modelspark-3.5:languageEnglish:typeinterest          0.57     0.623   864    0.92  0.3561
indicator_hollandSocial:modelspark-3.5:languageEnglish:typeinterest             0.99     0.625   864    1.59  0.1117
 Correlation: 
                                                                               (Intr) indc_C indc_E indc_I indc_R indc_S
indicator_hollandConventional                                                  -0.716                                   
indicator_hollandEnterprising                                                  -0.714  0.511                            
indicator_hollandInvestigative                                                 -0.711  0.509  0.507                     
indicator_hollandRealistic                                                     -0.712  0.510  0.508  0.506              
indicator_hollandSocial                                                        -0.714  0.511  0.509  0.508  0.508       
modelgemini-pro                                                                -0.679  0.486  0.484  0.483  0.483  0.485
modelgpt-3.5-turbo                                                             -0.703  0.504  0.502  0.500  0.501  0.502
modelspark-3.5                                                                 -0.668  0.479  0.477  0.475  0.476  0.477
languageEnglish                                                                -0.705  0.505  0.503  0.501  0.501  0.503
typeinterest                                                                   -0.715  0.512  0.511  0.509  0.509  0.511
                                                                               mdlgm- md-3.5- md-3.5 lnggEn typntr in_C:-
indicator_hollandConventional                                                                                            
indicator_hollandEnterprising                                                                                            
indicator_hollandInvestigative                                                                                           
indicator_hollandRealistic                                                                                               
indicator_hollandSocial                                                                                                  
modelgemini-pro                                                                                                          
modelgpt-3.5-turbo                                                              0.477                                    
modelspark-3.5                                                                  0.454  0.470                             
languageEnglish                                                                 0.478  0.496   0.471                     
typeinterest                                                                    0.486  0.503   0.478  0.504              
                                                                               in_E:- in_I:- in_R:- in_S:- in_C:-3.5-
indicator_hollandConventional                                                                                        
indicator_hollandEnterprising                                                                                        
indicator_hollandInvestigative                                                                                       
indicator_hollandRealistic                                                                                           
indicator_hollandSocial                                                                                              
modelgemini-pro                                                                                                      
modelgpt-3.5-turbo                                                                                                   
modelspark-3.5                                                                                                       
languageEnglish                                                                                                      
typeinterest                                                                                                         
                                                                               in_E:-3.5- in_I:-3.5- in_R:-3.5- in_S:-3.5-
indicator_hollandConventional                                                                                             
indicator_hollandEnterprising                                                                                             
indicator_hollandInvestigative                                                                                            
indicator_hollandRealistic                                                                                                
indicator_hollandSocial                                                                                                   
modelgemini-pro                                                                                                           
modelgpt-3.5-turbo                                                                                                        
modelspark-3.5                                                                                                            
languageEnglish                                                                                                           
typeinterest                                                                                                              
                                                                               in_C:-3.5 in_E:-3.5 in_I:-3.5 in_R:-3.5
indicator_hollandConventional                                                                                         
indicator_hollandEnterprising                                                                                         
indicator_hollandInvestigative                                                                                        
indicator_hollandRealistic                                                                                            
indicator_hollandSocial                                                                                               
modelgemini-pro                                                                                                       
modelgpt-3.5-turbo                                                                                                    
modelspark-3.5                                                                                                        
languageEnglish                                                                                                       
typeinterest                                                                                                          
                                                                               in_S:-3.5 in_C:E in_E:E in_I:E in_R:E
indicator_hollandConventional                                                                                       
indicator_hollandEnterprising                                                                                       
indicator_hollandInvestigative                                                                                      
indicator_hollandRealistic                                                                                          
indicator_hollandSocial                                                                                             
modelgemini-pro                                                                                                     
modelgpt-3.5-turbo                                                                                                  
modelspark-3.5                                                                                                      
languageEnglish                                                                                                     
typeinterest                                                                                                        
                                                                               in_S:E mdl-:E md-3.5-:E md-3.5:E ind_C:
indicator_hollandConventional                                                                                         
indicator_hollandEnterprising                                                                                         
indicator_hollandInvestigative                                                                                        
indicator_hollandRealistic                                                                                            
indicator_hollandSocial                                                                                               
modelgemini-pro                                                                                                       
modelgpt-3.5-turbo                                                                                                    
modelspark-3.5                                                                                                        
languageEnglish                                                                                                       
typeinterest                                                                                                          
                                                                               ind_E: ind_I: ind_R: ind_S: mdlg-: md-3.5-:
indicator_hollandConventional                                                                                             
indicator_hollandEnterprising                                                                                             
indicator_hollandInvestigative                                                                                            
indicator_hollandRealistic                                                                                                
indicator_hollandSocial                                                                                                   
modelgemini-pro                                                                                                           
modelgpt-3.5-turbo                                                                                                        
modelspark-3.5                                                                                                            
languageEnglish                                                                                                           
typeinterest                                                                                                              
                                                                               md-3.5: lnggE: in_C:-:E in_E:-:E in_I:-:E
indicator_hollandConventional                                                                                           
indicator_hollandEnterprising                                                                                           
indicator_hollandInvestigative                                                                                          
indicator_hollandRealistic                                                                                              
indicator_hollandSocial                                                                                                 
modelgemini-pro                                                                                                         
modelgpt-3.5-turbo                                                                                                      
modelspark-3.5                                                                                                          
languageEnglish                                                                                                         
typeinterest                                                                                                            
                                                                               in_R:-:E in_S:-:E in_C:-3.5-:E in_E:-3.5-:E
indicator_hollandConventional                                                                                             
indicator_hollandEnterprising                                                                                             
indicator_hollandInvestigative                                                                                            
indicator_hollandRealistic                                                                                                
indicator_hollandSocial                                                                                                   
modelgemini-pro                                                                                                           
modelgpt-3.5-turbo                                                                                                        
modelspark-3.5                                                                                                            
languageEnglish                                                                                                           
typeinterest                                                                                                              
                                                                               in_I:-3.5-:E in_R:-3.5-:E in_S:-3.5-:E
indicator_hollandConventional                                                                                        
indicator_hollandEnterprising                                                                                        
indicator_hollandInvestigative                                                                                       
indicator_hollandRealistic                                                                                           
indicator_hollandSocial                                                                                              
modelgemini-pro                                                                                                      
modelgpt-3.5-turbo                                                                                                   
modelspark-3.5                                                                                                       
languageEnglish                                                                                                      
typeinterest                                                                                                         
                                                                               in_C:-3.5:E in_E:-3.5:E in_I:-3.5:E
indicator_hollandConventional                                                                                     
indicator_hollandEnterprising                                                                                     
indicator_hollandInvestigative                                                                                    
indicator_hollandRealistic                                                                                        
indicator_hollandSocial                                                                                           
modelgemini-pro                                                                                                   
modelgpt-3.5-turbo                                                                                                
modelspark-3.5                                                                                                    
languageEnglish                                                                                                   
typeinterest                                                                                                      
                                                                               in_R:-3.5:E in_S:-3.5:E in_C:-: in_E:-:
indicator_hollandConventional                                                                                         
indicator_hollandEnterprising                                                                                         
indicator_hollandInvestigative                                                                                        
indicator_hollandRealistic                                                                                            
indicator_hollandSocial                                                                                               
modelgemini-pro                                                                                                       
modelgpt-3.5-turbo                                                                                                    
modelspark-3.5                                                                                                        
languageEnglish                                                                                                       
typeinterest                                                                                                          
                                                                               in_I:-: in_R:-: in_S:-: in_C:-3.5-:
indicator_hollandConventional                                                                                     
indicator_hollandEnterprising                                                                                     
indicator_hollandInvestigative                                                                                    
indicator_hollandRealistic                                                                                        
indicator_hollandSocial                                                                                           
modelgemini-pro                                                                                                   
modelgpt-3.5-turbo                                                                                                
modelspark-3.5                                                                                                    
languageEnglish                                                                                                   
typeinterest                                                                                                      
                                                                               in_E:-3.5-: in_I:-3.5-: in_R:-3.5-:
indicator_hollandConventional                                                                                     
indicator_hollandEnterprising                                                                                     
indicator_hollandInvestigative                                                                                    
indicator_hollandRealistic                                                                                        
indicator_hollandSocial                                                                                           
modelgemini-pro                                                                                                   
modelgpt-3.5-turbo                                                                                                
modelspark-3.5                                                                                                    
languageEnglish                                                                                                   
typeinterest                                                                                                      
                                                                               in_S:-3.5-: in_C:-3.5: in_E:-3.5:
indicator_hollandConventional                                                                                   
indicator_hollandEnterprising                                                                                   
indicator_hollandInvestigative                                                                                  
indicator_hollandRealistic                                                                                      
indicator_hollandSocial                                                                                         
modelgemini-pro                                                                                                 
modelgpt-3.5-turbo                                                                                              
modelspark-3.5                                                                                                  
languageEnglish                                                                                                 
typeinterest                                                                                                    
                                                                               in_I:-3.5: in_R:-3.5: in_S:-3.5: i_C:E:
indicator_hollandConventional                                                                                         
indicator_hollandEnterprising                                                                                         
indicator_hollandInvestigative                                                                                        
indicator_hollandRealistic                                                                                            
indicator_hollandSocial                                                                                               
modelgemini-pro                                                                                                       
modelgpt-3.5-turbo                                                                                                    
modelspark-3.5                                                                                                        
languageEnglish                                                                                                       
typeinterest                                                                                                          
                                                                               i_E:E: i_I:E: i_R:E: i_S:E: md-:E:
indicator_hollandConventional                                                                                    
indicator_hollandEnterprising                                                                                    
indicator_hollandInvestigative                                                                                   
indicator_hollandRealistic                                                                                       
indicator_hollandSocial                                                                                          
modelgemini-pro                                                                                                  
modelgpt-3.5-turbo                                                                                               
modelspark-3.5                                                                                                   
languageEnglish                                                                                                  
typeinterest                                                                                                     
                                                                               m-3.5-:E: m-3.5:E: i_C:-:E: i_E:-:E:
indicator_hollandConventional                                                                                      
indicator_hollandEnterprising                                                                                      
indicator_hollandInvestigative                                                                                     
indicator_hollandRealistic                                                                                         
indicator_hollandSocial                                                                                            
modelgemini-pro                                                                                                    
modelgpt-3.5-turbo                                                                                                 
modelspark-3.5                                                                                                     
languageEnglish                                                                                                    
typeinterest                                                                                                       
                                                                               i_I:-:E: i_R:-:E: i_S:-:E: i_C:-3.5-:E:
indicator_hollandConventional                                                                                         
indicator_hollandEnterprising                                                                                         
indicator_hollandInvestigative                                                                                        
indicator_hollandRealistic                                                                                            
indicator_hollandSocial                                                                                               
modelgemini-pro                                                                                                       
modelgpt-3.5-turbo                                                                                                    
modelspark-3.5                                                                                                        
languageEnglish                                                                                                       
typeinterest                                                                                                          
                                                                               i_E:-3.5-:E: i_I:-3.5-:E: i_R:-3.5-:E:
indicator_hollandConventional                                                                                        
indicator_hollandEnterprising                                                                                        
indicator_hollandInvestigative                                                                                       
indicator_hollandRealistic                                                                                           
indicator_hollandSocial                                                                                              
modelgemini-pro                                                                                                      
modelgpt-3.5-turbo                                                                                                   
modelspark-3.5                                                                                                       
languageEnglish                                                                                                      
typeinterest                                                                                                         
                                                                               i_S:-3.5-:E: i_C:-3.5:E: i_E:-3.5:E:
indicator_hollandConventional                                                                                      
indicator_hollandEnterprising                                                                                      
indicator_hollandInvestigative                                                                                     
indicator_hollandRealistic                                                                                         
indicator_hollandSocial                                                                                            
modelgemini-pro                                                                                                    
modelgpt-3.5-turbo                                                                                                 
modelspark-3.5                                                                                                     
languageEnglish                                                                                                    
typeinterest                                                                                                       
                                                                               i_I:-3.5:E: i_R:-3.5:E:
indicator_hollandConventional                                                                         
indicator_hollandEnterprising                                                                         
indicator_hollandInvestigative                                                                        
indicator_hollandRealistic                                                                            
indicator_hollandSocial                                                                               
modelgemini-pro                                                                                       
modelgpt-3.5-turbo                                                                                    
modelspark-3.5                                                                                        
languageEnglish                                                                                       
typeinterest                                                                                          
 [ reached getOption("max.print") -- omitted 85 rows ]

Standardized Within-Group Residuals:
      Min        Q1       Med        Q3       Max 
-10.64479  -0.40896   0.00239   0.46721   9.74481 

Number of Observations: 19200
Number of Groups: 960 
                                      numDF denDF F-value p-value
(Intercept)                               1 18240   51221  <.0001
indicator_holland                         5   864      23  <.0001
model                                     3   864      10  <.0001
language                                  1   864       2  0.1415
t622
indicator_holland:model                  15   864       3  <.0001
indicator_holland:language                5   864       2  0.1181
model:language                            3   864      59  <.0001
indicator_holland:type                    5   864      58  <.0001
model:type                                3   864      56  <.0001
language:type                             1   864       9  0.0032
indicator_holland:model:language         15   864       5  <.0001
indicator_holland:model:type             15   864       7  <.0001
indicator_holland:language:type           5   864       1  0.2253
model:language:type                       3   864      25  <.0001
indicator_holland:model:language:type    15   864       3  0.0002

